Deep Learning for Gamma-Ray Bursts: A data driven event framework for X/Gamma-Ray analysis in space telescopes

This thesis comprises the first three chapters dedicated to providing an overview of Gamma Ray-Bursts (GRBs), their properties, the instrumentation used to detect them, and Artificial Intelligence (AI) applications in the context of GRBs, including a literature review and future prospects. Considering both the current and the next generation of high X-ray monitors, such as Fermi-GBM and HERMES Pathfinder (an in-orbit demonstration of six 3U nano-satellites), the research question revolves around the detection of long and faint high-energy transients, potentially GRBs, that might have been missed by previous detection algorithms. To address this, two chapters introduce a new data-driven framework, DeepGRB. In Chapter 4, a Neural Network (NN) is described for background count rate estimation for X/gamma-ray detectors, providing a performance evaluation in different periods, including both solar maxima, solar minima periods, and one containing an ultra-long GRB. The application of eXplainable Artificial Intelligence (XAI) is performed for global and local feature importance analysis to better understand the behavior of the NN. Chapter 5 employs FOCuS-Poisson for anomaly detection in count rate observations and estimation from the NN. DeepGRB demonstrates its capability to process Fermi-GBM data, confirming cataloged events and identifying new ones, providing further analysis with estimates for localization, duration, and classification. The chapter concludes with an automated classification method using Machine Learning techniques that incorporates XAI for eventual bias identification.

==> images/automatic/RuleFit_rules.txt <==
FP
[fe_bkg_step_med_ratio_bkg_int > 0.61789 and fe_max <= 0.13683 and fe_wstd5 <= 0.62713, fe_bkg_step_max_ratio_std > 0.81465 and fe_bkg_step_ratio_bkg_int <= 0.84524 and fe_kur_ratio_std > 0.0767 and fe_skw_ratio_std > 0.05894, fe_bkg_mea_ratio_bkg_int > 0.01284 and fe_bkg_step_max_ratio_bkg_std <= 0.90303 and fe_max <= 0.22231 and fe_min_ratio_std <= 0.94783 and fe_skw_ratio_std > 0.04458 and sigma_r2 <= 0.94751, fe_bkg_mea_ratio_bkg_int > 0.00955 and fe_bkg_step_max_ratio_std <= 0.90209 and fe_bkg_step_ratio_bkg_int <= 0.99868 and fe_bkg_step_ratio_bkg_int > 0.00674 and fe_skw_ratio_std > 0.04714 and fe_wstd1 <= 0.98364]

GRB
[fe_bkg_pp_ratio_max_val > 0.57209 and fe_skw_ratio_std > 0.51706 and fe_std <= 0.30345, HR10 <= 0.56142 and fe_skw_ratio_std <= 0.60604 and mean_det_sol_face > 0.09211, dec <= 0.77694 and fe_kur_ratio_med <= 0.86325 and fe_min_ratio_std > 0.47987, fe_bkg_min_ratio_bkg_std <= 0.89078 and fe_skw_ratio_std <= 0.51222 and qtl_cut_r2 <= 0.9386]

SF
[HR10 <= 0.29446 and diff_sun > 0.28404 and sigma_r2 <= 0.41455, HR10 > 0.29484 and fe_wstd9 <= 0.93506 and sigma_r2 <= 0.94798, HR10 > 0.26024 and fe_bkg_kur_ratio_bkg_std > 0.04821 and lat_fermi <= 0.96798 and sigma_r1_ratio <= 0.97327 and sigma_r1_ratio > 0.07084 and sigma_r2 <= 0.94798, HR10 > 0.29812 and diff_sun > 0.0909 and fe_wstd8 <= 0.89797 and sigma_r2 <= 0.94798]

UNC(LP)
[fe_bkg_max > 0.03858 and fe_kur_ratio_std <= 0.29058 and l <= 0.72331 and ra_std <= 0.97207, fe_bkg_step_max_ratio_bkg_int > 0.59901 and fe_bkg_step_min_ratio_max_val <= 0.57385 and fe_kur_ratio_std <= 0.25473 and fe_wstd5 > 0.16581, dist_saa_lon > 0.39028 and fe_skw <= 0.29616 and l <= 0.8853, fe_bkg_step_ratio_bkg_int > 0.48923 and fe_kur_ratio_std <= 0.24331 and fe_wstd5 > 0.5005]


==> images/perf_txt/model_2019-2019_4.txt <==
MAE train of n0_r0 : 5.132    MAE test of n0_r0 : 5.215    diff test - pred n0_r0 : 0.426    MeAE train of n0_r0 : 3.708    MeAE test of n0_r0 : 3.716    med diff test - pred n0_r0 : 0.042
MAE train of n0_r1 : 5.855    MAE test of n0_r1 : 5.905    diff test - pred n0_r1 : 0.043    MeAE train of n0_r1 : 4.553    MeAE test of n0_r1 : 4.559    med diff test - pred n0_r1 : 0.027
MAE train of n0_r2 : 1.826    MAE test of n0_r2 : 1.829    diff test - pred n0_r2 : -0.196    MeAE train of n0_r2 : 1.512    MeAE test of n0_r2 : 1.514    med diff test - pred n0_r2 : -0.208
MAE train of n1_r0 : 5.183    MAE test of n1_r0 : 5.262    diff test - pred n1_r0 : 0.462    MeAE train of n1_r0 : 3.746    MeAE test of n1_r0 : 3.763    med diff test - pred n1_r0 : 0.080
MAE train of n1_r1 : 5.756    MAE test of n1_r1 : 5.807    diff test - pred n1_r1 : 0.134    MeAE train of n1_r1 : 4.483    MeAE test of n1_r1 : 4.499    med diff test - pred n1_r1 : 0.121
MAE train of n1_r2 : 1.785    MAE test of n1_r2 : 1.784    diff test - pred n1_r2 : -0.182    MeAE train of n1_r2 : 1.480    MeAE test of n1_r2 : 1.478    med diff test - pred n1_r2 : -0.189
MAE train of n2_r0 : 5.209    MAE test of n2_r0 : 5.289    diff test - pred n2_r0 : 0.504    MeAE train of n2_r0 : 3.739    MeAE test of n2_r0 : 3.748    med diff test - pred n2_r0 : 0.122
MAE train of n2_r1 : 5.818    MAE test of n2_r1 : 5.846    diff test - pred n2_r1 : 0.136    MeAE train of n2_r1 : 4.600    MeAE test of n2_r1 : 4.623    med diff test - pred n2_r1 : -0.025
MAE train of n2_r2 : 1.839    MAE test of n2_r2 : 1.842    diff test - pred n2_r2 : -0.252    MeAE train of n2_r2 : 1.525    MeAE test of n2_r2 : 1.529    med diff test - pred n2_r2 : -0.261
MAE train of n3_r0 : 5.334    MAE test of n3_r0 : 5.397    diff test - pred n3_r0 : 0.177    MeAE train of n3_r0 : 3.953    MeAE test of n3_r0 : 3.968    med diff test - pred n3_r0 : -0.337
MAE train of n3_r1 : 5.959    MAE test of n3_r1 : 6.020    diff test - pred n3_r1 : -0.161    MeAE train of n3_r1 : 4.640    MeAE test of n3_r1 : 4.652    med diff test - pred n3_r1 : -0.163
MAE train of n3_r2 : 1.801    MAE test of n3_r2 : 1.805    diff test - pred n3_r2 : -0.112    MeAE train of n3_r2 : 1.495    MeAE test of n3_r2 : 1.497    med diff test - pred n3_r2 : -0.122
MAE train of n4_r0 : 5.202    MAE test of n4_r0 : 5.272    diff test - pred n4_r0 : 0.452    MeAE train of n4_r0 : 3.777    MeAE test of n4_r0 : 3.794    med diff test - pred n4_r0 : -0.171
MAE train of n4_r1 : 5.767    MAE test of n4_r1 : 5.793    diff test - pred n4_r1 : -0.229    MeAE train of n4_r1 : 4.573    MeAE test of n4_r1 : 4.581    med diff test - pred n4_r1 : -0.422
MAE train of n4_r2 : 1.768    MAE test of n4_r2 : 1.768    diff test - pred n4_r2 : -0.135    MeAE train of n4_r2 : 1.466    MeAE test of n4_r2 : 1.463    med diff test - pred n4_r2 : -0.148
MAE train of n5_r0 : 5.262    MAE test of n5_r0 : 5.324    diff test - pred n5_r0 : 0.533    MeAE train of n5_r0 : 3.823    MeAE test of n5_r0 : 3.837    med diff test - pred n5_r0 : -0.049
MAE train of n5_r1 : 5.883    MAE test of n5_r1 : 5.939    diff test - pred n5_r1 : 0.031    MeAE train of n5_r1 : 4.580    MeAE test of n5_r1 : 4.593    med diff test - pred n5_r1 : 0.006
MAE train of n5_r2 : 1.890    MAE test of n5_r2 : 1.892    diff test - pred n5_r2 : -0.160    MeAE train of n5_r2 : 1.564    MeAE test of n5_r2 : 1.566    med diff test - pred n5_r2 : -0.170
MAE train of n6_r0 : 5.495    MAE test of n6_r0 : 5.565    diff test - pred n6_r0 : 0.371    MeAE train of n6_r0 : 3.999    MeAE test of n6_r0 : 4.012    med diff test - pred n6_r0 : 0.021
MAE train of n6_r1 : 5.725    MAE test of n6_r1 : 5.751    diff test - pred n6_r1 : -0.025    MeAE train of n6_r1 : 4.566    MeAE test of n6_r1 : 4.579    med diff test - pred n6_r1 : -0.116
MAE train of n6_r2 : 1.818    MAE test of n6_r2 : 1.820    diff test - pred n6_r2 : -0.102    MeAE train of n6_r2 : 1.503    MeAE test of n6_r2 : 1.505    med diff test - pred n6_r2 : -0.107
MAE train of n7_r0 : 5.859    MAE test of n7_r0 : 5.940    diff test - pred n7_r0 : 0.317    MeAE train of n7_r0 : 4.272    MeAE test of n7_r0 : 4.288    med diff test - pred n7_r0 : -0.090
MAE train of n7_r1 : 5.946    MAE test of n7_r1 : 5.964    diff test - pred n7_r1 : -0.011    MeAE train of n7_r1 : 4.714    MeAE test of n7_r1 : 4.718    med diff test - pred n7_r1 : -0.144
MAE train of n7_r2 : 1.817    MAE test of n7_r2 : 1.814    diff test - pred n7_r2 : -0.159    MeAE train of n7_r2 : 1.503    MeAE test of n7_r2 : 1.500    med diff test - pred n7_r2 : -0.167
MAE train of n8_r0 : 5.862    MAE test of n8_r0 : 5.942    diff test - pred n8_r0 : 0.393    MeAE train of n8_r0 : 4.182    MeAE test of n8_r0 : 4.204    med diff test - pred n8_r0 : -0.136
MAE train of n8_r1 : 5.900    MAE test of n8_r1 : 5.916    diff test - pred n8_r1 : 0.107    MeAE train of n8_r1 : 4.675    MeAE test of n8_r1 : 4.671    med diff test - pred n8_r1 : -0.039
MAE train of n8_r2 : 1.836    MAE test of n8_r2 : 1.833    diff test - pred n8_r2 : -0.094    MeAE train of n8_r2 : 1.518    MeAE test of n8_r2 : 1.517    med diff test - pred n8_r2 : -0.099
MAE train of n9_r0 : 5.999    MAE test of n9_r0 : 6.044    diff test - pred n9_r0 : 0.687    MeAE train of n9_r0 : 4.442    MeAE test of n9_r0 : 4.452    med diff test - pred n9_r0 : 0.066
MAE train of n9_r1 : 6.194    MAE test of n9_r1 : 6.247    diff test - pred n9_r1 : 0.022    MeAE train of n9_r1 : 4.824    MeAE test of n9_r1 : 4.845    med diff test - pred n9_r1 : 0.019
MAE train of n9_r2 : 1.858    MAE test of n9_r2 : 1.859    diff test - pred n9_r2 : -0.129    MeAE train of n9_r2 : 1.532    MeAE test of n9_r2 : 1.534    med diff test - pred n9_r2 : -0.135
MAE train of na_r0 : 5.592    MAE test of na_r0 : 5.693    diff test - pred na_r0 : 0.750    MeAE train of na_r0 : 4.035    MeAE test of na_r0 : 4.057    med diff test - pred na_r0 : 0.229
MAE train of na_r1 : 5.983    MAE test of na_r1 : 6.049    diff test - pred na_r1 : 0.116    MeAE train of na_r1 : 4.661    MeAE test of na_r1 : 4.682    med diff test - pred na_r1 : 0.088
MAE train of na_r2 : 1.858    MAE test of na_r2 : 1.859    diff test - pred na_r2 : -0.164    MeAE train of na_r2 : 1.532    MeAE test of na_r2 : 1.535    med diff test - pred na_r2 : -0.167
MAE train of nb_r0 : 4.953    MAE test of nb_r0 : 5.003    diff test - pred nb_r0 : 0.545    MeAE train of nb_r0 : 3.656    MeAE test of nb_r0 : 3.666    med diff test - pred nb_r0 : 0.055
MAE train of nb_r1 : 5.960    MAE test of nb_r1 : 6.006    diff test - pred nb_r1 : 0.162    MeAE train of nb_r1 : 4.619    MeAE test of nb_r1 : 4.627    med diff test - pred nb_r1 : 0.186
MAE train of nb_r2 : 1.858    MAE test of nb_r2 : 1.856    diff test - pred nb_r2 : -0.151    MeAE train of nb_r2 : 1.536    MeAE test of nb_r2 : 1.534    med diff test - pred nb_r2 : -0.160

==> images/perf_txt/model_2019-2019_7.txt <==
MAE train of n0_r0 : 4.964    MAE test of n0_r0 : 4.991    diff test - pred n0_r0 : 0.462    MeAE train of n0_r0 : 3.682    MeAE test of n0_r0 : 3.695    med diff test - pred n0_r0 : 0.157
MAE train of n0_r1 : 5.709    MAE test of n0_r1 : 5.740    diff test - pred n0_r1 : 0.259    MeAE train of n0_r1 : 4.503    MeAE test of n0_r1 : 4.517    med diff test - pred n0_r1 : 0.115
MAE train of n0_r2 : 1.811    MAE test of n0_r2 : 1.812    diff test - pred n0_r2 : 0.005    MeAE train of n0_r2 : 1.495    MeAE test of n0_r2 : 1.498    med diff test - pred n0_r2 : -0.005
MAE train of n1_r0 : 4.994    MAE test of n1_r0 : 5.033    diff test - pred n1_r0 : 0.460    MeAE train of n1_r0 : 3.712    MeAE test of n1_r0 : 3.723    med diff test - pred n1_r0 : 0.165
MAE train of n1_r1 : 5.620    MAE test of n1_r1 : 5.657    diff test - pred n1_r1 : 0.280    MeAE train of n1_r1 : 4.427    MeAE test of n1_r1 : 4.442    med diff test - pred n1_r1 : 0.131
MAE train of n1_r2 : 1.773    MAE test of n1_r2 : 1.776    diff test - pred n1_r2 : 0.016    MeAE train of n1_r2 : 1.465    MeAE test of n1_r2 : 1.468    med diff test - pred n1_r2 : -0.000
MAE train of n2_r0 : 5.022    MAE test of n2_r0 : 5.078    diff test - pred n2_r0 : 0.429    MeAE train of n2_r0 : 3.659    MeAE test of n2_r0 : 3.687    med diff test - pred n2_r0 : 0.149
MAE train of n2_r1 : 5.762    MAE test of n2_r1 : 5.810    diff test - pred n2_r1 : 0.273    MeAE train of n2_r1 : 4.527    MeAE test of n2_r1 : 4.548    med diff test - pred n2_r1 : 0.132
MAE train of n2_r2 : 1.819    MAE test of n2_r2 : 1.823    diff test - pred n2_r2 : 0.020    MeAE train of n2_r2 : 1.503    MeAE test of n2_r2 : 1.507    med diff test - pred n2_r2 : 0.001
MAE train of n3_r0 : 5.345    MAE test of n3_r0 : 5.381    diff test - pred n3_r0 : 0.482    MeAE train of n3_r0 : 3.915    MeAE test of n3_r0 : 3.936    med diff test - pred n3_r0 : 0.214
MAE train of n3_r1 : 5.811    MAE test of n3_r1 : 5.850    diff test - pred n3_r1 : 0.277    MeAE train of n3_r1 : 4.578    MeAE test of n3_r1 : 4.598    med diff test - pred n3_r1 : 0.148
MAE train of n3_r2 : 1.793    MAE test of n3_r2 : 1.797    diff test - pred n3_r2 : 0.021    MeAE train of n3_r2 : 1.482    MeAE test of n3_r2 : 1.487    med diff test - pred n3_r2 : 0.004
MAE train of n4_r0 : 5.189    MAE test of n4_r0 : 5.221    diff test - pred n4_r0 : 0.491    MeAE train of n4_r0 : 3.754    MeAE test of n4_r0 : 3.770    med diff test - pred n4_r0 : 0.218
MAE train of n4_r1 : 5.730    MAE test of n4_r1 : 5.766    diff test - pred n4_r1 : 0.243    MeAE train of n4_r1 : 4.509    MeAE test of n4_r1 : 4.534    med diff test - pred n4_r1 : 0.103
MAE train of n4_r2 : 1.763    MAE test of n4_r2 : 1.765    diff test - pred n4_r2 : 0.017    MeAE train of n4_r2 : 1.458    MeAE test of n4_r2 : 1.458    med diff test - pred n4_r2 : -0.001
MAE train of n5_r0 : 5.261    MAE test of n5_r0 : 5.307    diff test - pred n5_r0 : 0.497    MeAE train of n5_r0 : 3.789    MeAE test of n5_r0 : 3.810    med diff test - pred n5_r0 : 0.190
MAE train of n5_r1 : 5.742    MAE test of n5_r1 : 5.785    diff test - pred n5_r1 : 0.274    MeAE train of n5_r1 : 4.515    MeAE test of n5_r1 : 4.541    med diff test - pred n5_r1 : 0.129
MAE train of n5_r2 : 1.883    MAE test of n5_r2 : 1.884    diff test - pred n5_r2 : 0.010    MeAE train of n5_r2 : 1.553    MeAE test of n5_r2 : 1.553    med diff test - pred n5_r2 : -0.005
MAE train of n6_r0 : 5.277    MAE test of n6_r0 : 5.295    diff test - pred n6_r0 : 0.479    MeAE train of n6_r0 : 3.879    MeAE test of n6_r0 : 3.896    med diff test - pred n6_r0 : 0.216
MAE train of n6_r1 : 5.641    MAE test of n6_r1 : 5.668    diff test - pred n6_r1 : 0.190    MeAE train of n6_r1 : 4.481    MeAE test of n6_r1 : 4.488    med diff test - pred n6_r1 : 0.093
MAE train of n6_r2 : 1.791    MAE test of n6_r2 : 1.795    diff test - pred n6_r2 : 0.028    MeAE train of n6_r2 : 1.482    MeAE test of n6_r2 : 1.484    med diff test - pred n6_r2 : 0.010
MAE train of n7_r0 : 5.637    MAE test of n7_r0 : 5.653    diff test - pred n7_r0 : 0.501    MeAE train of n7_r0 : 4.114    MeAE test of n7_r0 : 4.128    med diff test - pred n7_r0 : 0.223
MAE train of n7_r1 : 5.829    MAE test of n7_r1 : 5.876    diff test - pred n7_r1 : 0.267    MeAE train of n7_r1 : 4.593    MeAE test of n7_r1 : 4.629    med diff test - pred n7_r1 : 0.136
MAE train of n7_r2 : 1.790    MAE test of n7_r2 : 1.793    diff test - pred n7_r2 : 0.024    MeAE train of n7_r2 : 1.481    MeAE test of n7_r2 : 1.482    med diff test - pred n7_r2 : 0.010
MAE train of n8_r0 : 5.649    MAE test of n8_r0 : 5.709    diff test - pred n8_r0 : 0.616    MeAE train of n8_r0 : 4.054    MeAE test of n8_r0 : 4.083    med diff test - pred n8_r0 : 0.264
MAE train of n8_r1 : 5.804    MAE test of n8_r1 : 5.837    diff test - pred n8_r1 : 0.266    MeAE train of n8_r1 : 4.584    MeAE test of n8_r1 : 4.590    med diff test - pred n8_r1 : 0.138
MAE train of n8_r2 : 1.811    MAE test of n8_r2 : 1.817    diff test - pred n8_r2 : 0.011    MeAE train of n8_r2 : 1.498    MeAE test of n8_r2 : 1.504    med diff test - pred n8_r2 : -0.005
MAE train of n9_r0 : 5.750    MAE test of n9_r0 : 5.777    diff test - pred n9_r0 : 0.482    MeAE train of n9_r0 : 4.250    MeAE test of n9_r0 : 4.278    med diff test - pred n9_r0 : 0.167
MAE train of n9_r1 : 5.961    MAE test of n9_r1 : 6.009    diff test - pred n9_r1 : 0.258    MeAE train of n9_r1 : 4.704    MeAE test of n9_r1 : 4.728    med diff test - pred n9_r1 : 0.107
MAE train of n9_r2 : 1.822    MAE test of n9_r2 : 1.829    diff test - pred n9_r2 : 0.004    MeAE train of n9_r2 : 1.505    MeAE test of n9_r2 : 1.509    med diff test - pred n9_r2 : -0.011
MAE train of na_r0 : 5.349    MAE test of na_r0 : 5.384    diff test - pred na_r0 : 0.480    MeAE train of na_r0 : 3.879    MeAE test of na_r0 : 3.900    med diff test - pred na_r0 : 0.226
MAE train of na_r1 : 5.791    MAE test of na_r1 : 5.830    diff test - pred na_r1 : 0.245    MeAE train of na_r1 : 4.558    MeAE test of na_r1 : 4.576    med diff test - pred na_r1 : 0.123
MAE train of na_r2 : 1.822    MAE test of na_r2 : 1.825    diff test - pred na_r2 : 0.017    MeAE train of na_r2 : 1.501    MeAE test of na_r2 : 1.506    med diff test - pred na_r2 : 0.002
MAE train of nb_r0 : 4.816    MAE test of nb_r0 : 4.840    diff test - pred nb_r0 : 0.488    MeAE train of nb_r0 : 3.525    MeAE test of nb_r0 : 3.540    med diff test - pred nb_r0 : 0.252
MAE train of nb_r1 : 5.740    MAE test of nb_r1 : 5.781    diff test - pred nb_r1 : 0.269    MeAE train of nb_r1 : 4.517    MeAE test of nb_r1 : 4.546    med diff test - pred nb_r1 : 0.160
MAE train of nb_r2 : 1.827    MAE test of nb_r2 : 1.830    diff test - pred nb_r2 : 0.027    MeAE train of nb_r2 : 1.511    MeAE test of nb_r2 : 1.509    med diff test - pred nb_r2 : 0.012

==> images/perf_txt/model_2019-2020.txt <==
MAE train of n0_r0 : 5.309    MAE test of n0_r0 : 5.282    diff test - pred n0_r0 : 0.656    MeAE train of n0_r0 : 3.783    MeAE test of n0_r0 : 3.789    med diff test - pred n0_r0 : 0.559
MAE train of n0_r1 : 5.877    MAE test of n0_r1 : 5.880    diff test - pred n0_r1 : 0.330    MeAE train of n0_r1 : 4.567    MeAE test of n0_r1 : 4.577    med diff test - pred n0_r1 : 0.436
MAE train of n0_r2 : 1.830    MAE test of n0_r2 : 1.832    diff test - pred n0_r2 : 0.073    MeAE train of n0_r2 : 1.513    MeAE test of n0_r2 : 1.516    med diff test - pred n0_r2 : 0.055
MAE train of n1_r0 : 5.365    MAE test of n1_r0 : 5.347    diff test - pred n1_r0 : 0.901    MeAE train of n1_r0 : 3.835    MeAE test of n1_r0 : 3.846    med diff test - pred n1_r0 : 0.780
MAE train of n1_r1 : 5.767    MAE test of n1_r1 : 5.772    diff test - pred n1_r1 : 0.431    MeAE train of n1_r1 : 4.496    MeAE test of n1_r1 : 4.505    med diff test - pred n1_r1 : 0.507
MAE train of n1_r2 : 1.791    MAE test of n1_r2 : 1.792    diff test - pred n1_r2 : 0.069    MeAE train of n1_r2 : 1.480    MeAE test of n1_r2 : 1.481    med diff test - pred n1_r2 : 0.047
MAE train of n2_r0 : 5.364    MAE test of n2_r0 : 5.362    diff test - pred n2_r0 : 1.086    MeAE train of n2_r0 : 3.798    MeAE test of n2_r0 : 3.812    med diff test - pred n2_r0 : 0.882
MAE train of n2_r1 : 5.919    MAE test of n2_r1 : 5.930    diff test - pred n2_r1 : 0.625    MeAE train of n2_r1 : 4.612    MeAE test of n2_r1 : 4.625    med diff test - pred n2_r1 : 0.693
MAE train of n2_r2 : 1.837    MAE test of n2_r2 : 1.839    diff test - pred n2_r2 : 0.063    MeAE train of n2_r2 : 1.519    MeAE test of n2_r2 : 1.520    med diff test - pred n2_r2 : 0.043
MAE train of n3_r0 : 5.690    MAE test of n3_r0 : 5.671    diff test - pred n3_r0 : 0.155    MeAE train of n3_r0 : 4.020    MeAE test of n3_r0 : 4.036    med diff test - pred n3_r0 : 0.059
MAE train of n3_r1 : 6.013    MAE test of n3_r1 : 6.004    diff test - pred n3_r1 : 0.400    MeAE train of n3_r1 : 4.653    MeAE test of n3_r1 : 4.664    med diff test - pred n3_r1 : 0.534
MAE train of n3_r2 : 1.813    MAE test of n3_r2 : 1.812    diff test - pred n3_r2 : 0.078    MeAE train of n3_r2 : 1.498    MeAE test of n3_r2 : 1.499    med diff test - pred n3_r2 : 0.051
MAE train of n4_r0 : 5.530    MAE test of n4_r0 : 5.524    diff test - pred n4_r0 : -0.045    MeAE train of n4_r0 : 3.858    MeAE test of n4_r0 : 3.871    med diff test - pred n4_r0 : -0.230
MAE train of n4_r1 : 5.888    MAE test of n4_r1 : 5.892    diff test - pred n4_r1 : 0.288    MeAE train of n4_r1 : 4.567    MeAE test of n4_r1 : 4.581    med diff test - pred n4_r1 : 0.388
MAE train of n4_r2 : 1.783    MAE test of n4_r2 : 1.784    diff test - pred n4_r2 : 0.060    MeAE train of n4_r2 : 1.472    MeAE test of n4_r2 : 1.474    med diff test - pred n4_r2 : 0.038
MAE train of n5_r0 : 5.703    MAE test of n5_r0 : 5.682    diff test - pred n5_r0 : 0.360    MeAE train of n5_r0 : 3.927    MeAE test of n5_r0 : 3.932    med diff test - pred n5_r0 : 0.237
MAE train of n5_r1 : 5.937    MAE test of n5_r1 : 5.939    diff test - pred n5_r1 : 0.480    MeAE train of n5_r1 : 4.602    MeAE test of n5_r1 : 4.609    med diff test - pred n5_r1 : 0.590
MAE train of n5_r2 : 1.900    MAE test of n5_r2 : 1.901    diff test - pred n5_r2 : 0.004    MeAE train of n5_r2 : 1.569    MeAE test of n5_r2 : 1.571    med diff test - pred n5_r2 : -0.018
MAE train of n6_r0 : 5.476    MAE test of n6_r0 : 5.468    diff test - pred n6_r0 : 0.278    MeAE train of n6_r0 : 3.911    MeAE test of n6_r0 : 3.925    med diff test - pred n6_r0 : 0.120
MAE train of n6_r1 : 5.793    MAE test of n6_r1 : 5.785    diff test - pred n6_r1 : 0.078    MeAE train of n6_r1 : 4.533    MeAE test of n6_r1 : 4.540    med diff test - pred n6_r1 : 0.188
MAE train of n6_r2 : 1.811    MAE test of n6_r2 : 1.812    diff test - pred n6_r2 : 0.012    MeAE train of n6_r2 : 1.498    MeAE test of n6_r2 : 1.499    med diff test - pred n6_r2 : -0.007
MAE train of n7_r0 : 5.845    MAE test of n7_r0 : 5.835    diff test - pred n7_r0 : 0.197    MeAE train of n7_r0 : 4.153    MeAE test of n7_r0 : 4.159    med diff test - pred n7_r0 : -0.024
MAE train of n7_r1 : 5.991    MAE test of n7_r1 : 5.990    diff test - pred n7_r1 : -0.027    MeAE train of n7_r1 : 4.665    MeAE test of n7_r1 : 4.674    med diff test - pred n7_r1 : 0.073
MAE train of n7_r2 : 1.807    MAE test of n7_r2 : 1.808    diff test - pred n7_r2 : 0.038    MeAE train of n7_r2 : 1.494    MeAE test of n7_r2 : 1.495    med diff test - pred n7_r2 : 0.022
MAE train of n8_r0 : 5.823    MAE test of n8_r0 : 5.820    diff test - pred n8_r0 : -0.115    MeAE train of n8_r0 : 4.099    MeAE test of n8_r0 : 4.112    med diff test - pred n8_r0 : -0.380
MAE train of n8_r1 : 5.946    MAE test of n8_r1 : 5.947    diff test - pred n8_r1 : 0.037    MeAE train of n8_r1 : 4.645    MeAE test of n8_r1 : 4.652    med diff test - pred n8_r1 : 0.104
MAE train of n8_r2 : 1.831    MAE test of n8_r2 : 1.831    diff test - pred n8_r2 : -0.097    MeAE train of n8_r2 : 1.515    MeAE test of n8_r2 : 1.516    med diff test - pred n8_r2 : -0.113
MAE train of n9_r0 : 6.119    MAE test of n9_r0 : 6.104    diff test - pred n9_r0 : 0.353    MeAE train of n9_r0 : 4.366    MeAE test of n9_r0 : 4.371    med diff test - pred n9_r0 : 0.146
MAE train of n9_r1 : 6.179    MAE test of n9_r1 : 6.178    diff test - pred n9_r1 : -0.035    MeAE train of n9_r1 : 4.797    MeAE test of n9_r1 : 4.806    med diff test - pred n9_r1 : 0.078
MAE train of n9_r2 : 1.845    MAE test of n9_r2 : 1.846    diff test - pred n9_r2 : 0.078    MeAE train of n9_r2 : 1.524    MeAE test of n9_r2 : 1.526    med diff test - pred n9_r2 : 0.059
MAE train of na_r0 : 5.615    MAE test of na_r0 : 5.607    diff test - pred na_r0 : 0.296    MeAE train of na_r0 : 3.928    MeAE test of na_r0 : 3.944    med diff test - pred na_r0 : 0.131
MAE train of na_r1 : 5.983    MAE test of na_r1 : 5.989    diff test - pred na_r1 : -0.225    MeAE train of na_r1 : 4.628    MeAE test of na_r1 : 4.651    med diff test - pred na_r1 : -0.106
MAE train of na_r2 : 1.842    MAE test of na_r2 : 1.841    diff test - pred na_r2 : -0.032    MeAE train of na_r2 : 1.521    MeAE test of na_r2 : 1.521    med diff test - pred na_r2 : -0.052
MAE train of nb_r0 : 5.069    MAE test of nb_r0 : 5.045    diff test - pred nb_r0 : -0.075    MeAE train of nb_r0 : 3.548    MeAE test of nb_r0 : 3.559    med diff test - pred nb_r0 : -0.123
MAE train of nb_r1 : 5.921    MAE test of nb_r1 : 5.921    diff test - pred nb_r1 : -0.306    MeAE train of nb_r1 : 4.585    MeAE test of nb_r1 : 4.603    med diff test - pred nb_r1 : -0.193
MAE train of nb_r2 : 1.844    MAE test of nb_r2 : 1.844    diff test - pred nb_r2 : -0.041    MeAE train of nb_r2 : 1.526    MeAE test of nb_r2 : 1.525    med diff test - pred nb_r2 : -0.058

==> images/perf_txt/model_2019-2021.txt <==
MAE train of n0_r0 : 5.200    MAE test of n0_r0 : 5.214    diff test - pred n0_r0 : 0.873    MeAE train of n0_r0 : 3.816    MeAE test of n0_r0 : 3.815    med diff test - pred n0_r0 : 0.303
MAE train of n0_r1 : 5.814    MAE test of n0_r1 : 5.825    diff test - pred n0_r1 : 0.347    MeAE train of n0_r1 : 4.640    MeAE test of n0_r1 : 4.643    med diff test - pred n0_r1 : 0.275
MAE train of n0_r2 : 1.859    MAE test of n0_r2 : 1.859    diff test - pred n0_r2 : 0.003    MeAE train of n0_r2 : 1.537    MeAE test of n0_r2 : 1.537    med diff test - pred n0_r2 : -0.023
MAE train of n1_r0 : 5.258    MAE test of n1_r0 : 5.272    diff test - pred n1_r0 : 0.927    MeAE train of n1_r0 : 3.869    MeAE test of n1_r0 : 3.874    med diff test - pred n1_r0 : 0.399
MAE train of n1_r1 : 5.724    MAE test of n1_r1 : 5.732    diff test - pred n1_r1 : 0.389    MeAE train of n1_r1 : 4.569    MeAE test of n1_r1 : 4.568    med diff test - pred n1_r1 : 0.326
MAE train of n1_r2 : 1.817    MAE test of n1_r2 : 1.818    diff test - pred n1_r2 : 0.066    MeAE train of n1_r2 : 1.501    MeAE test of n1_r2 : 1.500    med diff test - pred n1_r2 : 0.041
MAE train of n2_r0 : 5.283    MAE test of n2_r0 : 5.289    diff test - pred n2_r0 : 0.969    MeAE train of n2_r0 : 3.816    MeAE test of n2_r0 : 3.820    med diff test - pred n2_r0 : 0.372
MAE train of n2_r1 : 5.901    MAE test of n2_r1 : 5.913    diff test - pred n2_r1 : 0.524    MeAE train of n2_r1 : 4.695    MeAE test of n2_r1 : 4.698    med diff test - pred n2_r1 : 0.450
MAE train of n2_r2 : 1.866    MAE test of n2_r2 : 1.866    diff test - pred n2_r2 : 0.044    MeAE train of n2_r2 : 1.542    MeAE test of n2_r2 : 1.543    med diff test - pred n2_r2 : 0.020
MAE train of n3_r0 : 5.646    MAE test of n3_r0 : 5.654    diff test - pred n3_r0 : 1.029    MeAE train of n3_r0 : 4.101    MeAE test of n3_r0 : 4.102    med diff test - pred n3_r0 : 0.398
MAE train of n3_r1 : 5.951    MAE test of n3_r1 : 5.958    diff test - pred n3_r1 : 0.315    MeAE train of n3_r1 : 4.745    MeAE test of n3_r1 : 4.742    med diff test - pred n3_r1 : 0.240
MAE train of n3_r2 : 1.843    MAE test of n3_r2 : 1.842    diff test - pred n3_r2 : 0.093    MeAE train of n3_r2 : 1.522    MeAE test of n3_r2 : 1.521    med diff test - pred n3_r2 : 0.066
MAE train of n4_r0 : 5.457    MAE test of n4_r0 : 5.461    diff test - pred n4_r0 : 0.913    MeAE train of n4_r0 : 3.909    MeAE test of n4_r0 : 3.913    med diff test - pred n4_r0 : 0.263
MAE train of n4_r1 : 5.850    MAE test of n4_r1 : 5.854    diff test - pred n4_r1 : 0.357    MeAE train of n4_r1 : 4.662    MeAE test of n4_r1 : 4.654    med diff test - pred n4_r1 : 0.280
MAE train of n4_r2 : 1.812    MAE test of n4_r2 : 1.812    diff test - pred n4_r2 : -0.032    MeAE train of n4_r2 : 1.498    MeAE test of n4_r2 : 1.497    med diff test - pred n4_r2 : -0.056
MAE train of n5_r0 : 5.629    MAE test of n5_r0 : 5.636    diff test - pred n5_r0 : 0.891    MeAE train of n5_r0 : 3.999    MeAE test of n5_r0 : 4.003    med diff test - pred n5_r0 : 0.174
MAE train of n5_r1 : 5.904    MAE test of n5_r1 : 5.918    diff test - pred n5_r1 : 0.219    MeAE train of n5_r1 : 4.709    MeAE test of n5_r1 : 4.718    med diff test - pred n5_r1 : 0.152
MAE train of n5_r2 : 1.939    MAE test of n5_r2 : 1.938    diff test - pred n5_r2 : 0.103    MeAE train of n5_r2 : 1.600    MeAE test of n5_r2 : 1.600    med diff test - pred n5_r2 : 0.078
MAE train of n6_r0 : 5.524    MAE test of n6_r0 : 5.522    diff test - pred n6_r0 : 0.867    MeAE train of n6_r0 : 4.017    MeAE test of n6_r0 : 4.019    med diff test - pred n6_r0 : 0.235
MAE train of n6_r1 : 5.768    MAE test of n6_r1 : 5.774    diff test - pred n6_r1 : 0.200    MeAE train of n6_r1 : 4.626    MeAE test of n6_r1 : 4.628    med diff test - pred n6_r1 : 0.161
MAE train of n6_r2 : 1.844    MAE test of n6_r2 : 1.845    diff test - pred n6_r2 : 0.016    MeAE train of n6_r2 : 1.523    MeAE test of n6_r2 : 1.523    med diff test - pred n6_r2 : -0.012
MAE train of n7_r0 : 5.937    MAE test of n7_r0 : 5.934    diff test - pred n7_r0 : 0.928    MeAE train of n7_r0 : 4.264    MeAE test of n7_r0 : 4.270    med diff test - pred n7_r0 : 0.219
MAE train of n7_r1 : 5.975    MAE test of n7_r1 : 5.983    diff test - pred n7_r1 : 0.362    MeAE train of n7_r1 : 4.763    MeAE test of n7_r1 : 4.767    med diff test - pred n7_r1 : 0.294
MAE train of n7_r2 : 1.839    MAE test of n7_r2 : 1.839    diff test - pred n7_r2 : 0.071    MeAE train of n7_r2 : 1.518    MeAE test of n7_r2 : 1.519    med diff test - pred n7_r2 : 0.043
MAE train of n8_r0 : 5.904    MAE test of n8_r0 : 5.910    diff test - pred n8_r0 : 1.133    MeAE train of n8_r0 : 4.199    MeAE test of n8_r0 : 4.201    med diff test - pred n8_r0 : 0.411
MAE train of n8_r1 : 5.955    MAE test of n8_r1 : 5.961    diff test - pred n8_r1 : 0.424    MeAE train of n8_r1 : 4.744    MeAE test of n8_r1 : 4.744    med diff test - pred n8_r1 : 0.364
MAE train of n8_r2 : 1.857    MAE test of n8_r2 : 1.857    diff test - pred n8_r2 : 0.084    MeAE train of n8_r2 : 1.535    MeAE test of n8_r2 : 1.535    med diff test - pred n8_r2 : 0.059
MAE train of n9_r0 : 6.153    MAE test of n9_r0 : 6.155    diff test - pred n9_r0 : 0.839    MeAE train of n9_r0 : 4.495    MeAE test of n9_r0 : 4.496    med diff test - pred n9_r0 : 0.172
MAE train of n9_r1 : 6.127    MAE test of n9_r1 : 6.132    diff test - pred n9_r1 : 0.389    MeAE train of n9_r1 : 4.894    MeAE test of n9_r1 : 4.897    med diff test - pred n9_r1 : 0.331
MAE train of n9_r2 : 1.876    MAE test of n9_r2 : 1.877    diff test - pred n9_r2 : 0.060    MeAE train of n9_r2 : 1.547    MeAE test of n9_r2 : 1.549    med diff test - pred n9_r2 : 0.033
MAE train of na_r0 : 5.718    MAE test of na_r0 : 5.724    diff test - pred na_r0 : 0.999    MeAE train of na_r0 : 4.074    MeAE test of na_r0 : 4.082    med diff test - pred na_r0 : 0.315
MAE train of na_r1 : 5.972    MAE test of na_r1 : 5.980    diff test - pred na_r1 : 0.431    MeAE train of na_r1 : 4.752    MeAE test of na_r1 : 4.755    med diff test - pred na_r1 : 0.360
MAE train of na_r2 : 1.874    MAE test of na_r2 : 1.874    diff test - pred na_r2 : 0.089    MeAE train of na_r2 : 1.545    MeAE test of na_r2 : 1.545    med diff test - pred na_r2 : 0.061
MAE train of nb_r0 : 5.163    MAE test of nb_r0 : 5.168    diff test - pred nb_r0 : 0.648    MeAE train of nb_r0 : 3.685    MeAE test of nb_r0 : 3.688    med diff test - pred nb_r0 : 0.040
MAE train of nb_r1 : 5.896    MAE test of nb_r1 : 5.906    diff test - pred nb_r1 : 0.255    MeAE train of nb_r1 : 4.696    MeAE test of nb_r1 : 4.702    med diff test - pred nb_r1 : 0.198
MAE train of nb_r2 : 1.873    MAE test of nb_r2 : 1.873    diff test - pred nb_r2 : 0.121    MeAE train of nb_r2 : 1.547    MeAE test of nb_r2 : 1.547    med diff test - pred nb_r2 : 0.094

==> images/perf_txt/model_2019-2021_60percent_test10future.txt <==
MAE train of n0_r0 : 5.721    MAE test of n0_r0 : 6.021    diff test - pred n0_r0 : -0.296    MeAE train of n0_r0 : 4.155    MeAE test of n0_r0 : 4.526    med diff test - pred n0_r0 : -0.916
MAE train of n0_r1 : 6.390    MAE test of n0_r1 : 6.637    diff test - pred n0_r1 : 1.131    MeAE train of n0_r1 : 5.057    MeAE test of n0_r1 : 5.204    med diff test - pred n0_r1 : 0.832
MAE train of n0_r2 : 1.922    MAE test of n0_r2 : 1.968    diff test - pred n0_r2 : 0.354    MeAE train of n0_r2 : 1.593    MeAE test of n0_r2 : 1.608    med diff test - pred n0_r2 : 0.303
MAE train of n1_r0 : 5.676    MAE test of n1_r0 : 5.996    diff test - pred n1_r0 : -0.212    MeAE train of n1_r0 : 4.082    MeAE test of n1_r0 : 4.501    med diff test - pred n1_r0 : -0.772
MAE train of n1_r1 : 7.320    MAE test of n1_r1 : 6.872    diff test - pred n1_r1 : -1.489    MeAE train of n1_r1 : 6.061    MeAE test of n1_r1 : 5.408    med diff test - pred n1_r1 : -1.965
MAE train of n1_r2 : 1.887    MAE test of n1_r2 : 1.922    diff test - pred n1_r2 : 0.352    MeAE train of n1_r2 : 1.563    MeAE test of n1_r2 : 1.568    med diff test - pred n1_r2 : 0.301
MAE train of n2_r0 : 5.954    MAE test of n2_r0 : 6.476    diff test - pred n2_r0 : -1.077    MeAE train of n2_r0 : 4.316    MeAE test of n2_r0 : 4.972    med diff test - pred n2_r0 : -1.631
MAE train of n2_r1 : 7.013    MAE test of n2_r1 : 6.960    diff test - pred n2_r1 : -0.768    MeAE train of n2_r1 : 5.693    MeAE test of n2_r1 : 5.423    med diff test - pred n2_r1 : -1.249
MAE train of n2_r2 : 2.036    MAE test of n2_r2 : 1.945    diff test - pred n2_r2 : -0.102    MeAE train of n2_r2 : 1.702    MeAE test of n2_r2 : 1.600    med diff test - pred n2_r2 : -0.144
MAE train of n3_r0 : 6.069    MAE test of n3_r0 : 6.934    diff test - pred n3_r0 : 0.697    MeAE train of n3_r0 : 4.263    MeAE test of n3_r0 : 5.134    med diff test - pred n3_r0 : 0.197
MAE train of n3_r1 : 6.426    MAE test of n3_r1 : 7.038    diff test - pred n3_r1 : 1.982    MeAE train of n3_r1 : 5.037    MeAE test of n3_r1 : 5.437    med diff test - pred n3_r1 : 1.586
MAE train of n3_r2 : 1.982    MAE test of n3_r2 : 1.947    diff test - pred n3_r2 : 0.112    MeAE train of n3_r2 : 1.653    MeAE test of n3_r2 : 1.593    med diff test - pred n3_r2 : 0.053
MAE train of n4_r0 : 6.010    MAE test of n4_r0 : 7.132    diff test - pred n4_r0 : 0.169    MeAE train of n4_r0 : 4.146    MeAE test of n4_r0 : 5.395    med diff test - pred n4_r0 : -0.435
MAE train of n4_r1 : 6.145    MAE test of n4_r1 : 6.849    diff test - pred n4_r1 : 2.285    MeAE train of n4_r1 : 4.807    MeAE test of n4_r1 : 5.348    med diff test - pred n4_r1 : 1.975
MAE train of n4_r2 : 1.894    MAE test of n4_r2 : 1.932    diff test - pred n4_r2 : 0.309    MeAE train of n4_r2 : 1.575    MeAE test of n4_r2 : 1.570    med diff test - pred n4_r2 : 0.242
MAE train of n5_r0 : 6.374    MAE test of n5_r0 : 7.688    diff test - pred n5_r0 : 0.211    MeAE train of n5_r0 : 4.494    MeAE test of n5_r0 : 5.823    med diff test - pred n5_r0 : -0.467
MAE train of n5_r1 : 6.399    MAE test of n5_r1 : 7.050    diff test - pred n5_r1 : 2.364    MeAE train of n5_r1 : 5.016    MeAE test of n5_r1 : 5.443    med diff test - pred n5_r1 : 1.937
MAE train of n5_r2 : 2.040    MAE test of n5_r2 : 2.054    diff test - pred n5_r2 : 0.332    MeAE train of n5_r2 : 1.697    MeAE test of n5_r2 : 1.676    med diff test - pred n5_r2 : 0.269
MAE train of n6_r0 : 5.785    MAE test of n6_r0 : 14.987    diff test - pred n6_r0 : 11.610    MeAE train of n6_r0 : 4.047    MeAE test of n6_r0 : 6.156    med diff test - pred n6_r0 : 3.582
MAE train of n6_r1 : 6.034    MAE test of n6_r1 : 8.175    diff test - pred n6_r1 : 5.148    MeAE train of n6_r1 : 4.772    MeAE test of n6_r1 : 6.254    med diff test - pred n6_r1 : 4.464
MAE train of n6_r2 : 1.950    MAE test of n6_r2 : 1.958    diff test - pred n6_r2 : 0.201    MeAE train of n6_r2 : 1.623    MeAE test of n6_r2 : 1.592    med diff test - pred n6_r2 : 0.131
MAE train of n7_r0 : 6.454    MAE test of n7_r0 : 18.830    diff test - pred n7_r0 : 13.755    MeAE train of n7_r0 : 4.628    MeAE test of n7_r0 : 7.111    med diff test - pred n7_r0 : 2.414
MAE train of n7_r1 : 6.837    MAE test of n7_r1 : 8.617    diff test - pred n7_r1 : 3.748    MeAE train of n7_r1 : 5.489    MeAE test of n7_r1 : 6.328    med diff test - pred n7_r1 : 2.598
MAE train of n7_r2 : 1.897    MAE test of n7_r2 : 1.965    diff test - pred n7_r2 : 0.376    MeAE train of n7_r2 : 1.573    MeAE test of n7_r2 : 1.600    med diff test - pred n7_r2 : 0.325
MAE train of n8_r0 : 6.136    MAE test of n8_r0 : 15.380    diff test - pred n8_r0 : 11.402    MeAE train of n8_r0 : 4.239    MeAE test of n8_r0 : 7.085    med diff test - pred n8_r0 : 4.131
MAE train of n8_r1 : 6.804    MAE test of n8_r1 : 7.748    diff test - pred n8_r1 : 2.518    MeAE train of n8_r1 : 5.482    MeAE test of n8_r1 : 5.875    med diff test - pred n8_r1 : 1.783
MAE train of n8_r2 : 2.053    MAE test of n8_r2 : 1.977    diff test - pred n8_r2 : -0.065    MeAE train of n8_r2 : 1.724    MeAE test of n8_r2 : 1.618    med diff test - pred n8_r2 : -0.128
MAE train of n9_r0 : 6.457    MAE test of n9_r0 : 20.758    diff test - pred n9_r0 : 16.300    MeAE train of n9_r0 : 4.557    MeAE test of n9_r0 : 7.876    med diff test - pred n9_r0 : 3.980
MAE train of n9_r1 : 7.296    MAE test of n9_r1 : 8.621    diff test - pred n9_r1 : 2.816    MeAE train of n9_r1 : 5.921    MeAE test of n9_r1 : 6.595    med diff test - pred n9_r1 : 1.766
MAE train of n9_r2 : 1.970    MAE test of n9_r2 : 1.955    diff test - pred n9_r2 : 0.141    MeAE train of n9_r2 : 1.636    MeAE test of n9_r2 : 1.601    med diff test - pred n9_r2 : 0.094
MAE train of na_r0 : 6.033    MAE test of na_r0 : 19.157    diff test - pred na_r0 : 15.109    MeAE train of na_r0 : 4.181    MeAE test of na_r0 : 7.572    med diff test - pred na_r0 : 4.239
MAE train of na_r1 : 6.338    MAE test of na_r1 : 8.857    diff test - pred na_r1 : 5.152    MeAE train of na_r1 : 4.955    MeAE test of na_r1 : 6.680    med diff test - pred na_r1 : 4.248
MAE train of na_r2 : 2.030    MAE test of na_r2 : 1.967    diff test - pred na_r2 : -0.053    MeAE train of na_r2 : 1.691    MeAE test of na_r2 : 1.609    med diff test - pred na_r2 : -0.098
MAE train of nb_r0 : 5.432    MAE test of nb_r0 : 24.917    diff test - pred nb_r0 : 21.900    MeAE train of nb_r0 : 3.807    MeAE test of nb_r0 : 7.148    med diff test - pred nb_r0 : 4.728
MAE train of nb_r1 : 7.266    MAE test of nb_r1 : 9.386    diff test - pred nb_r1 : 4.322    MeAE train of nb_r1 : 5.950    MeAE test of nb_r1 : 6.999    med diff test - pred nb_r1 : 2.945
MAE train of nb_r2 : 1.930    MAE test of nb_r2 : 1.966    diff test - pred nb_r2 : 0.224    MeAE train of nb_r2 : 1.603    MeAE test of nb_r2 : 1.609    med diff test - pred nb_r2 : 0.175

==> images/perf_txt/model_2019-2021_60percent_test10middle.txt <==
MAE train of n0_r0 : 5.343    MAE test of n0_r0 : 9.863    diff test - pred n0_r0 : -6.151    MeAE train of n0_r0 : 3.799    MeAE test of n0_r0 : 6.013    med diff test - pred n0_r0 : -4.168
MAE train of n0_r1 : 5.861    MAE test of n0_r1 : 9.575    diff test - pred n0_r1 : -3.137    MeAE train of n0_r1 : 4.622    MeAE test of n0_r1 : 6.491    med diff test - pred n0_r1 : -2.182
MAE train of n0_r2 : 1.869    MAE test of n0_r2 : 2.258    diff test - pred n0_r2 : 1.236    MeAE train of n0_r2 : 1.541    MeAE test of n0_r2 : 1.792    med diff test - pred n0_r2 : 1.105
MAE train of n1_r0 : 5.391    MAE test of n1_r0 : 9.185    diff test - pred n1_r0 : -4.472    MeAE train of n1_r0 : 3.857    MeAE test of n1_r0 : 5.771    med diff test - pred n1_r0 : -2.829
MAE train of n1_r1 : 5.767    MAE test of n1_r1 : 8.929    diff test - pred n1_r1 : -1.883    MeAE train of n1_r1 : 4.545    MeAE test of n1_r1 : 6.245    med diff test - pred n1_r1 : -1.169
MAE train of n1_r2 : 1.835    MAE test of n1_r2 : 2.224    diff test - pred n1_r2 : 1.244    MeAE train of n1_r2 : 1.505    MeAE test of n1_r2 : 1.772    med diff test - pred n1_r2 : 1.133
MAE train of n2_r0 : 5.437    MAE test of n2_r0 : 8.757    diff test - pred n2_r0 : -4.080    MeAE train of n2_r0 : 3.818    MeAE test of n2_r0 : 5.684    med diff test - pred n2_r0 : -2.788
MAE train of n2_r1 : 5.920    MAE test of n2_r1 : 9.080    diff test - pred n2_r1 : -2.022    MeAE train of n2_r1 : 4.657    MeAE test of n2_r1 : 6.443    med diff test - pred n2_r1 : -1.494
MAE train of n2_r2 : 1.867    MAE test of n2_r2 : 2.219    diff test - pred n2_r2 : 1.072    MeAE train of n2_r2 : 1.540    MeAE test of n2_r2 : 1.756    med diff test - pred n2_r2 : 0.944
MAE train of n3_r0 : 5.803    MAE test of n3_r0 : 10.045    diff test - pred n3_r0 : -5.594    MeAE train of n3_r0 : 4.084    MeAE test of n3_r0 : 6.390    med diff test - pred n3_r0 : -3.943
MAE train of n3_r1 : 5.991    MAE test of n3_r1 : 9.605    diff test - pred n3_r1 : -2.060    MeAE train of n3_r1 : 4.708    MeAE test of n3_r1 : 6.692    med diff test - pred n3_r1 : -1.364
MAE train of n3_r2 : 1.852    MAE test of n3_r2 : 2.358    diff test - pred n3_r2 : 1.457    MeAE train of n3_r2 : 1.529    MeAE test of n3_r2 : 1.883    med diff test - pred n3_r2 : 1.330
MAE train of n4_r0 : 5.600    MAE test of n4_r0 : 10.335    diff test - pred n4_r0 : -5.838    MeAE train of n4_r0 : 3.907    MeAE test of n4_r0 : 6.405    med diff test - pred n4_r0 : -3.810
MAE train of n4_r1 : 5.879    MAE test of n4_r1 : 9.609    diff test - pred n4_r1 : -1.839    MeAE train of n4_r1 : 4.630    MeAE test of n4_r1 : 6.624    med diff test - pred n4_r1 : -0.916
MAE train of n4_r2 : 1.886    MAE test of n4_r2 : 2.317    diff test - pred n4_r2 : 1.409    MeAE train of n4_r2 : 1.509    MeAE test of n4_r2 : 1.847    med diff test - pred n4_r2 : 1.283
MAE train of n5_r0 : 5.834    MAE test of n5_r0 : 8.532    diff test - pred n5_r0 : -3.772    MeAE train of n5_r0 : 3.998    MeAE test of n5_r0 : 5.915    med diff test - pred n5_r0 : -3.298
MAE train of n5_r1 : 5.941    MAE test of n5_r1 : 8.403    diff test - pred n5_r1 : 0.112    MeAE train of n5_r1 : 4.674    MeAE test of n5_r1 : 6.251    med diff test - pred n5_r1 : -0.109
MAE train of n5_r2 : 1.949    MAE test of n5_r2 : 2.559    diff test - pred n5_r2 : 1.657    MeAE train of n5_r2 : 1.604    MeAE test of n5_r2 : 2.054    med diff test - pred n5_r2 : 1.525
MAE train of n6_r0 : 5.659    MAE test of n6_r0 : 11.364    diff test - pred n6_r0 : -4.639    MeAE train of n6_r0 : 4.010    MeAE test of n6_r0 : 5.921    med diff test - pred n6_r0 : -0.976
MAE train of n6_r1 : 5.816    MAE test of n6_r1 : 8.720    diff test - pred n6_r1 : 1.831    MeAE train of n6_r1 : 4.602    MeAE test of n6_r1 : 6.381    med diff test - pred n6_r1 : 2.076
MAE train of n6_r2 : 2.089    MAE test of n6_r2 : 2.359    diff test - pred n6_r2 : 1.499    MeAE train of n6_r2 : 1.534    MeAE test of n6_r2 : 1.908    med diff test - pred n6_r2 : 1.400
MAE train of n7_r0 : 6.149    MAE test of n7_r0 : 12.747    diff test - pred n7_r0 : -6.189    MeAE train of n7_r0 : 4.271    MeAE test of n7_r0 : 6.071    med diff test - pred n7_r0 : -1.485
MAE train of n7_r1 : 6.045    MAE test of n7_r1 : 9.182    diff test - pred n7_r1 : 1.154    MeAE train of n7_r1 : 4.743    MeAE test of n7_r1 : 6.566    med diff test - pred n7_r1 : 1.826
MAE train of n7_r2 : 1.841    MAE test of n7_r2 : 2.255    diff test - pred n7_r2 : 1.273    MeAE train of n7_r2 : 1.520    MeAE test of n7_r2 : 1.806    med diff test - pred n7_r2 : 1.167
MAE train of n8_r0 : 6.076    MAE test of n8_r0 : 11.113    diff test - pred n8_r0 : -4.188    MeAE train of n8_r0 : 4.212    MeAE test of n8_r0 : 6.121    med diff test - pred n8_r0 : -1.036
MAE train of n8_r1 : 5.991    MAE test of n8_r1 : 8.809    diff test - pred n8_r1 : 1.892    MeAE train of n8_r1 : 4.715    MeAE test of n8_r1 : 6.487    med diff test - pred n8_r1 : 2.424
MAE train of n8_r2 : 1.871    MAE test of n8_r2 : 2.311    diff test - pred n8_r2 : 1.373    MeAE train of n8_r2 : 1.543    MeAE test of n8_r2 : 1.862    med diff test - pred n8_r2 : 1.274
MAE train of n9_r0 : 6.310    MAE test of n9_r0 : 11.191    diff test - pred n9_r0 : -4.801    MeAE train of n9_r0 : 4.503    MeAE test of n9_r0 : 6.314    med diff test - pred n9_r0 : -1.612
MAE train of n9_r1 : 6.204    MAE test of n9_r1 : 8.966    diff test - pred n9_r1 : 0.514    MeAE train of n9_r1 : 4.900    MeAE test of n9_r1 : 6.499    med diff test - pred n9_r1 : 1.073
MAE train of n9_r2 : 1.994    MAE test of n9_r2 : 2.301    diff test - pred n9_r2 : 1.354    MeAE train of n9_r2 : 1.554    MeAE test of n9_r2 : 1.857    med diff test - pred n9_r2 : 1.263
MAE train of na_r0 : 5.879    MAE test of na_r0 : 8.537    diff test - pred na_r0 : -1.876    MeAE train of na_r0 : 4.089    MeAE test of na_r0 : 5.779    med diff test - pred na_r0 : -0.780
MAE train of na_r1 : 6.013    MAE test of na_r1 : 8.167    diff test - pred na_r1 : 1.503    MeAE train of na_r1 : 4.726    MeAE test of na_r1 : 6.050    med diff test - pred na_r1 : 1.532
MAE train of na_r2 : 1.881    MAE test of na_r2 : 2.253    diff test - pred na_r2 : 1.232    MeAE train of na_r2 : 1.549    MeAE test of na_r2 : 1.805    med diff test - pred na_r2 : 1.133
MAE train of nb_r0 : 5.516    MAE test of nb_r0 : 9.451    diff test - pred nb_r0 : -3.431    MeAE train of nb_r0 : 3.819    MeAE test of nb_r0 : 4.984    med diff test - pred nb_r0 : -0.404
MAE train of nb_r1 : 5.958    MAE test of nb_r1 : 7.973    diff test - pred nb_r1 : 1.729    MeAE train of nb_r1 : 4.693    MeAE test of nb_r1 : 5.852    med diff test - pred nb_r1 : 1.736
MAE train of nb_r2 : 1.970    MAE test of nb_r2 : 2.225    diff test - pred nb_r2 : 1.132    MeAE train of nb_r2 : 1.547    MeAE test of nb_r2 : 1.787    med diff test - pred nb_r2 : 1.048

==> images/perf_txt/model_2019-2021_80percent.txt <==
MAE train of n0_r0 : 4.903    MAE test of n0_r0 : 6.070    diff test - pred n0_r0 : 0.815    MeAE train of n0_r0 : 3.714    MeAE test of n0_r0 : 4.435    med diff test - pred n0_r0 : 0.536
MAE train of n0_r1 : 5.617    MAE test of n0_r1 : 7.204    diff test - pred n0_r1 : 3.453    MeAE train of n0_r1 : 4.525    MeAE test of n0_r1 : 5.695    med diff test - pred n0_r1 : 3.335
MAE train of n0_r2 : 1.828    MAE test of n0_r2 : 2.139    diff test - pred n0_r2 : 1.102    MeAE train of n0_r2 : 1.514    MeAE test of n0_r2 : 1.734    med diff test - pred n0_r2 : 1.014
MAE train of n1_r0 : 4.950    MAE test of n1_r0 : 6.123    diff test - pred n1_r0 : 1.035    MeAE train of n1_r0 : 3.757    MeAE test of n1_r0 : 4.501    med diff test - pred n1_r0 : 0.724
MAE train of n1_r1 : 5.523    MAE test of n1_r1 : 7.142    diff test - pred n1_r1 : 3.696    MeAE train of n1_r1 : 4.453    MeAE test of n1_r1 : 5.654    med diff test - pred n1_r1 : 3.547
MAE train of n1_r2 : 1.789    MAE test of n1_r2 : 2.100    diff test - pred n1_r2 : 1.100    MeAE train of n1_r2 : 1.481    MeAE test of n1_r2 : 1.698    med diff test - pred n1_r2 : 1.012
MAE train of n2_r0 : 4.943    MAE test of n2_r0 : 6.392    diff test - pred n2_r0 : 1.578    MeAE train of n2_r0 : 3.692    MeAE test of n2_r0 : 4.676    med diff test - pred n2_r0 : 1.215
MAE train of n2_r1 : 5.659    MAE test of n2_r1 : 7.472    diff test - pred n2_r1 : 3.974    MeAE train of n2_r1 : 4.550    MeAE test of n2_r1 : 5.915    med diff test - pred n2_r1 : 3.825
MAE train of n2_r2 : 1.835    MAE test of n2_r2 : 2.149    diff test - pred n2_r2 : 1.111    MeAE train of n2_r2 : 1.520    MeAE test of n2_r2 : 1.740    med diff test - pred n2_r2 : 1.023
MAE train of n3_r0 : 5.268    MAE test of n3_r0 : 7.029    diff test - pred n3_r0 : 1.315    MeAE train of n3_r0 : 3.969    MeAE test of n3_r0 : 5.101    med diff test - pred n3_r0 : 1.138
MAE train of n3_r1 : 5.720    MAE test of n3_r1 : 7.663    diff test - pred n3_r1 : 4.085    MeAE train of n3_r1 : 4.602    MeAE test of n3_r1 : 6.078    med diff test - pred n3_r1 : 4.013
MAE train of n3_r2 : 1.808    MAE test of n3_r2 : 2.134    diff test - pred n3_r2 : 1.117    MeAE train of n3_r2 : 1.498    MeAE test of n3_r2 : 1.733    med diff test - pred n3_r2 : 1.035
MAE train of n4_r0 : 5.093    MAE test of n4_r0 : 7.129    diff test - pred n4_r0 : 0.832    MeAE train of n4_r0 : 3.779    MeAE test of n4_r0 : 5.107    med diff test - pred n4_r0 : 0.746
MAE train of n4_r1 : 5.620    MAE test of n4_r1 : 7.327    diff test - pred n4_r1 : 3.474    MeAE train of n4_r1 : 4.520    MeAE test of n4_r1 : 5.800    med diff test - pred n4_r1 : 3.499
MAE train of n4_r2 : 1.780    MAE test of n4_r2 : 2.099    diff test - pred n4_r2 : 1.093    MeAE train of n4_r2 : 1.474    MeAE test of n4_r2 : 1.698    med diff test - pred n4_r2 : 1.004
MAE train of n5_r0 : 5.228    MAE test of n5_r0 : 7.243    diff test - pred n5_r0 : 2.398    MeAE train of n5_r0 : 3.860    MeAE test of n5_r0 : 5.227    med diff test - pred n5_r0 : 1.939
MAE train of n5_r1 : 5.661    MAE test of n5_r1 : 8.041    diff test - pred n5_r1 : 5.235    MeAE train of n5_r1 : 4.548    MeAE test of n5_r1 : 6.460    med diff test - pred n5_r1 : 5.063
MAE train of n5_r2 : 1.899    MAE test of n5_r2 : 2.306    diff test - pred n5_r2 : 1.336    MeAE train of n5_r2 : 1.571    MeAE test of n5_r2 : 1.882    med diff test - pred n5_r2 : 1.257
MAE train of n6_r0 : 5.149    MAE test of n6_r0 : 11.048    diff test - pred n6_r0 : 5.672    MeAE train of n6_r0 : 3.880    MeAE test of n6_r0 : 5.601    med diff test - pred n6_r0 : 1.601
MAE train of n6_r1 : 5.574    MAE test of n6_r1 : 8.003    diff test - pred n6_r1 : 4.607    MeAE train of n6_r1 : 4.499    MeAE test of n6_r1 : 6.332    med diff test - pred n6_r1 : 4.354
MAE train of n6_r2 : 1.813    MAE test of n6_r2 : 2.157    diff test - pred n6_r2 : 1.198    MeAE train of n6_r2 : 1.500    MeAE test of n6_r2 : 1.753    med diff test - pred n6_r2 : 1.118
MAE train of n7_r0 : 5.511    MAE test of n7_r0 : 13.404    diff test - pred n7_r0 : 7.678    MeAE train of n7_r0 : 4.119    MeAE test of n7_r0 : 6.072    med diff test - pred n7_r0 : 1.861
MAE train of n7_r1 : 5.754    MAE test of n7_r1 : 8.729    diff test - pred n7_r1 : 5.132    MeAE train of n7_r1 : 4.626    MeAE test of n7_r1 : 6.720    med diff test - pred n7_r1 : 4.659
MAE train of n7_r2 : 1.809    MAE test of n7_r2 : 2.171    diff test - pred n7_r2 : 1.244    MeAE train of n7_r2 : 1.497    MeAE test of n7_r2 : 1.766    med diff test - pred n7_r2 : 1.165
MAE train of n8_r0 : 5.470    MAE test of n8_r0 : 11.753    diff test - pred n8_r0 : 5.085    MeAE train of n8_r0 : 4.048    MeAE test of n8_r0 : 6.335    med diff test - pred n8_r0 : 1.477
MAE train of n8_r1 : 5.722    MAE test of n8_r1 : 8.254    diff test - pred n8_r1 : 4.594    MeAE train of n8_r1 : 4.604    MeAE test of n8_r1 : 6.556    med diff test - pred n8_r1 : 4.443
MAE train of n8_r2 : 1.830    MAE test of n8_r2 : 2.184    diff test - pred n8_r2 : 1.228    MeAE train of n8_r2 : 1.514    MeAE test of n8_r2 : 1.775    med diff test - pred n8_r2 : 1.149
MAE train of n9_r0 : 5.700    MAE test of n9_r0 : 14.426    diff test - pred n9_r0 : 7.738    MeAE train of n9_r0 : 4.314    MeAE test of n9_r0 : 6.629    med diff test - pred n9_r0 : 1.196
MAE train of n9_r1 : 5.903    MAE test of n9_r1 : 8.816    diff test - pred n9_r1 : 4.785    MeAE train of n9_r1 : 4.753    MeAE test of n9_r1 : 6.830    med diff test - pred n9_r1 : 4.297
MAE train of n9_r2 : 1.847    MAE test of n9_r2 : 2.177    diff test - pred n9_r2 : 1.175    MeAE train of n9_r2 : 1.526    MeAE test of n9_r2 : 1.761    med diff test - pred n9_r2 : 1.087
MAE train of na_r0 : 5.235    MAE test of na_r0 : 13.443    diff test - pred na_r0 : 8.217    MeAE train of na_r0 : 3.895    MeAE test of na_r0 : 6.197    med diff test - pred na_r0 : 2.339
MAE train of na_r1 : 5.726    MAE test of na_r1 : 8.804    diff test - pred na_r1 : 5.387    MeAE train of na_r1 : 4.593    MeAE test of na_r1 : 6.827    med diff test - pred na_r1 : 4.897
MAE train of na_r2 : 1.844    MAE test of na_r2 : 2.214    diff test - pred na_r2 : 1.273    MeAE train of na_r2 : 1.522    MeAE test of na_r2 : 1.793    med diff test - pred na_r2 : 1.184
MAE train of nb_r0 : 4.664    MAE test of nb_r0 : 15.793    diff test - pred nb_r0 : 11.235    MeAE train of nb_r0 : 3.521    MeAE test of nb_r0 : 5.428    med diff test - pred nb_r0 : 1.897
MAE train of nb_r1 : 5.671    MAE test of nb_r1 : 9.339    diff test - pred nb_r1 : 6.150    MeAE train of nb_r1 : 4.552    MeAE test of nb_r1 : 7.015    med diff test - pred nb_r1 : 5.248
MAE train of nb_r2 : 1.846    MAE test of nb_r2 : 2.146    diff test - pred nb_r2 : 1.119    MeAE train of nb_r2 : 1.527    MeAE test of nb_r2 : 1.744    med diff test - pred nb_r2 : 1.042

mae train 4.228 1.742499443647289
mae test 6.74 3.9774574900205577
meae train 3.32 1.3337254670390648
meae test 4.507 2.066280072904576

==> images/perf_txt/model_2019-2021_80percent_test10future.txt <==
MAE train of n0_r0 : 5.235    MAE test of n0_r0 : 5.902    diff test - pred n0_r0 : 0.998    MeAE train of n0_r0 : 3.814    MeAE test of n0_r0 : 4.403    med diff test - pred n0_r0 : 0.591
MAE train of n0_r1 : 5.902    MAE test of n0_r1 : 7.071    diff test - pred n0_r1 : 3.232    MeAE train of n0_r1 : 4.639    MeAE test of n0_r1 : 5.565    med diff test - pred n0_r1 : 3.055
MAE train of n0_r2 : 1.856    MAE test of n0_r2 : 2.077    diff test - pred n0_r2 : 0.909    MeAE train of n0_r2 : 1.530    MeAE test of n0_r2 : 1.688    med diff test - pred n0_r2 : 0.839
MAE train of n1_r0 : 5.287    MAE test of n1_r0 : 5.934    diff test - pred n1_r0 : 0.875    MeAE train of n1_r0 : 3.857    MeAE test of n1_r0 : 4.432    med diff test - pred n1_r0 : 0.441
MAE train of n1_r1 : 5.796    MAE test of n1_r1 : 6.772    diff test - pred n1_r1 : 2.813    MeAE train of n1_r1 : 4.567    MeAE test of n1_r1 : 5.334    med diff test - pred n1_r1 : 2.644
MAE train of n1_r2 : 1.815    MAE test of n1_r2 : 2.037    diff test - pred n1_r2 : 0.920    MeAE train of n1_r2 : 1.495    MeAE test of n1_r2 : 1.652    med diff test - pred n1_r2 : 0.849
MAE train of n2_r0 : 5.317    MAE test of n2_r0 : 6.245    diff test - pred n2_r0 : 1.272    MeAE train of n2_r0 : 3.808    MeAE test of n2_r0 : 4.689    med diff test - pred n2_r0 : 0.855
MAE train of n2_r1 : 5.959    MAE test of n2_r1 : 6.925    diff test - pred n2_r1 : 2.757    MeAE train of n2_r1 : 4.682    MeAE test of n2_r1 : 5.440    med diff test - pred n2_r1 : 2.595
MAE train of n2_r2 : 1.864    MAE test of n2_r2 : 2.061    diff test - pred n2_r2 : 0.879    MeAE train of n2_r2 : 1.536    MeAE test of n2_r2 : 1.678    med diff test - pred n2_r2 : 0.817
MAE train of n3_r0 : 5.680    MAE test of n3_r0 : 6.784    diff test - pred n3_r0 : 1.366    MeAE train of n3_r0 : 4.077    MeAE test of n3_r0 : 5.043    med diff test - pred n3_r0 : 1.159
MAE train of n3_r1 : 6.018    MAE test of n3_r1 : 7.421    diff test - pred n3_r1 : 3.548    MeAE train of n3_r1 : 4.723    MeAE test of n3_r1 : 5.851    med diff test - pred n3_r1 : 3.456
MAE train of n3_r2 : 1.841    MAE test of n3_r2 : 2.092    diff test - pred n3_r2 : 0.983    MeAE train of n3_r2 : 1.517    MeAE test of n3_r2 : 1.701    med diff test - pred n3_r2 : 0.912
MAE train of n4_r0 : 5.529    MAE test of n4_r0 : 7.233    diff test - pred n4_r0 : 1.415    MeAE train of n4_r0 : 3.900    MeAE test of n4_r0 : 5.380    med diff test - pred n4_r0 : 1.363
MAE train of n4_r1 : 5.932    MAE test of n4_r1 : 7.169    diff test - pred n4_r1 : 3.073    MeAE train of n4_r1 : 4.651    MeAE test of n4_r1 : 5.642    med diff test - pred n4_r1 : 3.152
MAE train of n4_r2 : 1.809    MAE test of n4_r2 : 2.085    diff test - pred n4_r2 : 1.044    MeAE train of n4_r2 : 1.489    MeAE test of n4_r2 : 1.692    med diff test - pred n4_r2 : 0.971
MAE train of n5_r0 : 5.667    MAE test of n5_r0 : 7.310    diff test - pred n5_r0 : 2.213    MeAE train of n5_r0 : 3.967    MeAE test of n5_r0 : 5.472    med diff test - pred n5_r0 : 1.749
MAE train of n5_r1 : 5.970    MAE test of n5_r1 : 7.369    diff test - pred n5_r1 : 3.785    MeAE train of n5_r1 : 4.687    MeAE test of n5_r1 : 5.823    med diff test - pred n5_r1 : 3.598
MAE train of n5_r2 : 1.933    MAE test of n5_r2 : 2.225    diff test - pred n5_r2 : 1.128    MeAE train of n5_r2 : 1.590    MeAE test of n5_r2 : 1.817    med diff test - pred n5_r2 : 1.062
MAE train of n6_r0 : 5.500    MAE test of n6_r0 : 15.054    diff test - pred n6_r0 : 12.086    MeAE train of n6_r0 : 3.967    MeAE test of n6_r0 : 6.220    med diff test - pred n6_r0 : 4.254
MAE train of n6_r1 : 5.824    MAE test of n6_r1 : 8.818    diff test - pred n6_r1 : 6.417    MeAE train of n6_r1 : 4.609    MeAE test of n6_r1 : 6.965    med diff test - pred n6_r1 : 5.900
MAE train of n6_r2 : 1.839    MAE test of n6_r2 : 2.089    diff test - pred n6_r2 : 0.976    MeAE train of n6_r2 : 1.515    MeAE test of n6_r2 : 1.692    med diff test - pred n6_r2 : 0.900
MAE train of n7_r0 : 5.895    MAE test of n7_r0 : 19.356    diff test - pred n7_r0 : 15.954    MeAE train of n7_r0 : 4.223    MeAE test of n7_r0 : 7.092    med diff test - pred n7_r0 : 4.793
MAE train of n7_r1 : 6.039    MAE test of n7_r1 : 10.022    diff test - pred n7_r1 : 7.426    MeAE train of n7_r1 : 4.743    MeAE test of n7_r1 : 7.630    med diff test - pred n7_r1 : 6.459
MAE train of n7_r2 : 1.835    MAE test of n7_r2 : 2.087    diff test - pred n7_r2 : 0.964    MeAE train of n7_r2 : 1.513    MeAE test of n7_r2 : 1.697    med diff test - pred n7_r2 : 0.898
MAE train of n8_r0 : 5.913    MAE test of n8_r0 : 15.750    diff test - pred n8_r0 : 11.570    MeAE train of n8_r0 : 4.176    MeAE test of n8_r0 : 7.335    med diff test - pred n8_r0 : 4.553
MAE train of n8_r1 : 6.016    MAE test of n8_r1 : 9.036    diff test - pred n8_r1 : 6.163    MeAE train of n8_r1 : 4.725    MeAE test of n8_r1 : 7.150    med diff test - pred n8_r1 : 5.757
MAE train of n8_r2 : 1.854    MAE test of n8_r2 : 2.113    diff test - pred n8_r2 : 0.947    MeAE train of n8_r2 : 1.531    MeAE test of n8_r2 : 1.714    med diff test - pred n8_r2 : 0.876
MAE train of n9_r0 : 6.109    MAE test of n9_r0 : 21.096    diff test - pred n9_r0 : 16.951    MeAE train of n9_r0 : 4.430    MeAE test of n9_r0 : 7.906    med diff test - pred n9_r0 : 4.546
MAE train of n9_r1 : 6.199    MAE test of n9_r1 : 9.841    diff test - pred n9_r1 : 6.748    MeAE train of n9_r1 : 4.888    MeAE test of n9_r1 : 7.592    med diff test - pred n9_r1 : 5.949
MAE train of n9_r2 : 1.875    MAE test of n9_r2 : 2.056    diff test - pred n9_r2 : 0.788    MeAE train of n9_r2 : 1.546    MeAE test of n9_r2 : 1.665    med diff test - pred n9_r2 : 0.717
MAE train of na_r0 : 5.672    MAE test of na_r0 : 19.576    diff test - pred na_r0 : 16.163    MeAE train of na_r0 : 4.025    MeAE test of na_r0 : 7.572    med diff test - pred na_r0 : 5.088
MAE train of na_r1 : 6.024    MAE test of na_r1 : 9.813    diff test - pred na_r1 : 7.036    MeAE train of na_r1 : 4.715    MeAE test of na_r1 : 7.526    med diff test - pred na_r1 : 6.173
MAE train of na_r2 : 1.868    MAE test of na_r2 : 2.082    diff test - pred na_r2 : 0.859    MeAE train of na_r2 : 1.538    MeAE test of na_r2 : 1.684    med diff test - pred na_r2 : 0.789
MAE train of nb_r0 : 5.028    MAE test of nb_r0 : 25.542    diff test - pred nb_r0 : 23.147    MeAE train of nb_r0 : 3.609    MeAE test of nb_r0 : 7.356    med diff test - pred nb_r0 : 5.853
MAE train of nb_r1 : 5.942    MAE test of nb_r1 : 11.295    diff test - pred nb_r1 : 9.033    MeAE train of nb_r1 : 4.667    MeAE test of nb_r1 : 8.686    med diff test - pred nb_r1 : 7.826
MAE train of nb_r2 : 1.870    MAE test of nb_r2 : 2.047    diff test - pred nb_r2 : 0.754    MeAE train of nb_r2 : 1.542    MeAE test of nb_r2 : 1.666    med diff test - pred nb_r2 : 0.692

==> images/perf_txt/model_2019-2021_80percent_test10middle.txt <==
MAE train of n0_r0 : 5.466    MAE test of n0_r0 : 9.228    diff test - pred n0_r0 : -6.199    MeAE train of n0_r0 : 3.893    MeAE test of n0_r0 : 6.347    med diff test - pred n0_r0 : -4.807
MAE train of n0_r1 : 6.243    MAE test of n0_r1 : 9.409    diff test - pred n0_r1 : -4.694    MeAE train of n0_r1 : 4.939    MeAE test of n0_r1 : 7.040    med diff test - pred n0_r1 : -3.835
MAE train of n0_r2 : 1.988    MAE test of n0_r2 : 2.096    diff test - pred n0_r2 : 0.281    MeAE train of n0_r2 : 1.645    MeAE test of n0_r2 : 1.686    med diff test - pred n0_r2 : 0.173
MAE train of n1_r0 : 5.684    MAE test of n1_r0 : 9.019    diff test - pred n1_r0 : -5.836    MeAE train of n1_r0 : 4.096    MeAE test of n1_r0 : 6.499    med diff test - pred n1_r0 : -4.906
MAE train of n1_r1 : 6.244    MAE test of n1_r1 : 8.825    diff test - pred n1_r1 : -4.211    MeAE train of n1_r1 : 4.946    MeAE test of n1_r1 : 6.797    med diff test - pred n1_r1 : -3.709
MAE train of n1_r2 : 1.935    MAE test of n1_r2 : 2.032    diff test - pred n1_r2 : 0.343    MeAE train of n1_r2 : 1.600    MeAE test of n1_r2 : 1.635    med diff test - pred n1_r2 : 0.239
MAE train of n2_r0 : 5.704    MAE test of n2_r0 : 8.246    diff test - pred n2_r0 : -3.982    MeAE train of n2_r0 : 4.008    MeAE test of n2_r0 : 5.854    med diff test - pred n2_r0 : -3.233
MAE train of n2_r1 : 6.450    MAE test of n2_r1 : 9.108    diff test - pred n2_r1 : -4.267    MeAE train of n2_r1 : 5.104    MeAE test of n2_r1 : 6.971    med diff test - pred n2_r1 : -3.678
MAE train of n2_r2 : 1.941    MAE test of n2_r2 : 2.109    diff test - pred n2_r2 : 0.555    MeAE train of n2_r2 : 1.603    MeAE test of n2_r2 : 1.690    med diff test - pred n2_r2 : 0.451
MAE train of n3_r0 : 6.112    MAE test of n3_r0 : 10.140    diff test - pred n3_r0 : -7.166    MeAE train of n3_r0 : 4.349    MeAE test of n3_r0 : 6.817    med diff test - pred n3_r0 : -5.384
MAE train of n3_r1 : 6.320    MAE test of n3_r1 : 9.059    diff test - pred n3_r1 : -3.108    MeAE train of n3_r1 : 4.977    MeAE test of n3_r1 : 6.590    med diff test - pred n3_r1 : -2.054
MAE train of n3_r2 : 1.893    MAE test of n3_r2 : 2.197    diff test - pred n3_r2 : 1.041    MeAE train of n3_r2 : 1.558    MeAE test of n3_r2 : 1.772    med diff test - pred n3_r2 : 0.958
MAE train of n4_r0 : 5.970    MAE test of n4_r0 : 10.220    diff test - pred n4_r0 : -6.586    MeAE train of n4_r0 : 4.200    MeAE test of n4_r0 : 6.490    med diff test - pred n4_r0 : -4.451
MAE train of n4_r1 : 6.195    MAE test of n4_r1 : 9.218    diff test - pred n4_r1 : -2.963    MeAE train of n4_r1 : 4.863    MeAE test of n4_r1 : 6.418    med diff test - pred n4_r1 : -1.521
MAE train of n4_r2 : 1.879    MAE test of n4_r2 : 2.067    diff test - pred n4_r2 : 0.618    MeAE train of n4_r2 : 1.550    MeAE test of n4_r2 : 1.659    med diff test - pred n4_r2 : 0.523
MAE train of n5_r0 : 6.833    MAE test of n5_r0 : 9.860    diff test - pred n5_r0 : -7.227    MeAE train of n5_r0 : 4.931    MeAE test of n5_r0 : 7.861    med diff test - pred n5_r0 : -7.129
MAE train of n5_r1 : 6.394    MAE test of n5_r1 : 7.815    diff test - pred n5_r1 : -1.697    MeAE train of n5_r1 : 5.041    MeAE test of n5_r1 : 6.191    med diff test - pred n5_r1 : -1.762
MAE train of n5_r2 : 1.994    MAE test of n5_r2 : 2.336    diff test - pred n5_r2 : 1.154    MeAE train of n5_r2 : 1.642    MeAE test of n5_r2 : 1.884    med diff test - pred n5_r2 : 1.068
MAE train of n6_r0 : 5.791    MAE test of n6_r0 : 9.588    diff test - pred n6_r0 : -3.717    MeAE train of n6_r0 : 4.098    MeAE test of n6_r0 : 5.476    med diff test - pred n6_r0 : -0.873
MAE train of n6_r1 : 6.074    MAE test of n6_r1 : 8.182    diff test - pred n6_r1 : 0.613    MeAE train of n6_r1 : 4.831    MeAE test of n6_r1 : 6.170    med diff test - pred n6_r1 : 1.322
MAE train of n6_r2 : 1.916    MAE test of n6_r2 : 2.293    diff test - pred n6_r2 : 1.295    MeAE train of n6_r2 : 1.575    MeAE test of n6_r2 : 1.860    med diff test - pred n6_r2 : 1.217
MAE train of n7_r0 : 6.306    MAE test of n7_r0 : 10.631    diff test - pred n7_r0 : -4.879    MeAE train of n7_r0 : 4.374    MeAE test of n7_r0 : 5.792    med diff test - pred n7_r0 : -1.575
MAE train of n7_r1 : 6.289    MAE test of n7_r1 : 8.691    diff test - pred n7_r1 : 0.601    MeAE train of n7_r1 : 4.950    MeAE test of n7_r1 : 6.508    med diff test - pred n7_r1 : 1.565
MAE train of n7_r2 : 1.901    MAE test of n7_r2 : 2.249    diff test - pred n7_r2 : 1.215    MeAE train of n7_r2 : 1.563    MeAE test of n7_r2 : 1.821    med diff test - pred n7_r2 : 1.138
MAE train of n8_r0 : 6.340    MAE test of n8_r0 : 9.813    diff test - pred n8_r0 : -4.056    MeAE train of n8_r0 : 4.379    MeAE test of n8_r0 : 5.830    med diff test - pred n8_r0 : -1.732
MAE train of n8_r1 : 6.252    MAE test of n8_r1 : 8.550    diff test - pred n8_r1 : 0.657    MeAE train of n8_r1 : 4.935    MeAE test of n8_r1 : 6.437    med diff test - pred n8_r1 : 1.663
MAE train of n8_r2 : 1.935    MAE test of n8_r2 : 2.379    diff test - pred n8_r2 : 1.543    MeAE train of n8_r2 : 1.594    MeAE test of n8_r2 : 1.948    med diff test - pred n8_r2 : 1.462
MAE train of n9_r0 : 6.721    MAE test of n9_r0 : 8.917    diff test - pred n9_r0 : -2.056    MeAE train of n9_r0 : 4.771    MeAE test of n9_r0 : 5.820    med diff test - pred n9_r0 : -0.085
MAE train of n9_r1 : 6.480    MAE test of n9_r1 : 8.143    diff test - pred n9_r1 : -0.557    MeAE train of n9_r1 : 5.138    MeAE test of n9_r1 : 6.271    med diff test - pred n9_r1 : 0.026
MAE train of n9_r2 : 1.930    MAE test of n9_r2 : 2.244    diff test - pred n9_r2 : 1.163    MeAE train of n9_r2 : 1.588    MeAE test of n9_r2 : 1.828    med diff test - pred n9_r2 : 1.102
MAE train of na_r0 : 7.142    MAE test of na_r0 : 8.061    diff test - pred na_r0 : 1.652    MeAE train of na_r0 : 5.106    MeAE test of na_r0 : 5.876    med diff test - pred na_r0 : 2.194
MAE train of na_r1 : 6.246    MAE test of na_r1 : 7.924    diff test - pred na_r1 : 0.891    MeAE train of na_r1 : 4.912    MeAE test of na_r1 : 6.229    med diff test - pred na_r1 : 1.251
MAE train of na_r2 : 1.925    MAE test of na_r2 : 2.151    diff test - pred na_r2 : 0.878    MeAE train of na_r2 : 1.585    MeAE test of na_r2 : 1.736    med diff test - pred na_r2 : 0.798
MAE train of nb_r0 : 5.668    MAE test of nb_r0 : 7.747    diff test - pred nb_r0 : -2.830    MeAE train of nb_r0 : 3.857    MeAE test of nb_r0 : 4.754    med diff test - pred nb_r0 : -1.199
MAE train of nb_r1 : 6.245    MAE test of nb_r1 : 7.374    diff test - pred nb_r1 : 0.595    MeAE train of nb_r1 : 4.931    MeAE test of nb_r1 : 5.758    med diff test - pred nb_r1 : 0.778
MAE train of nb_r2 : 1.922    MAE test of nb_r2 : 2.093    diff test - pred nb_r2 : 0.703    MeAE train of nb_r2 : 1.588    MeAE test of nb_r2 : 1.695    med diff test - pred nb_r2 : 0.627

==> images/perf_txt/model_2019-2021_90percent.txt <==
MAE train of n0_r0 : 4.952    MAE test of n0_r0 : 6.002    diff test - pred n0_r0 : 0.931    MeAE train of n0_r0 : 3.722    MeAE test of n0_r0 : 4.428    med diff test - pred n0_r0 : 0.758
MAE train of n0_r1 : 5.650    MAE test of n0_r1 : 6.954    diff test - pred n0_r1 : 2.792    MeAE train of n0_r1 : 4.521    MeAE test of n0_r1 : 5.443    med diff test - pred n0_r1 : 2.743
MAE train of n0_r2 : 1.834    MAE test of n0_r2 : 2.025    diff test - pred n0_r2 : 0.806    MeAE train of n0_r2 : 1.516    MeAE test of n0_r2 : 1.650    med diff test - pred n0_r2 : 0.740
MAE train of n1_r0 : 4.993    MAE test of n1_r0 : 6.045    diff test - pred n1_r0 : 0.673    MeAE train of n1_r0 : 3.764    MeAE test of n1_r0 : 4.474    med diff test - pred n1_r0 : 0.458
MAE train of n1_r1 : 5.554    MAE test of n1_r1 : 6.663    diff test - pred n1_r1 : 2.475    MeAE train of n1_r1 : 4.451    MeAE test of n1_r1 : 5.208    med diff test - pred n1_r1 : 2.406
MAE train of n1_r2 : 1.796    MAE test of n1_r2 : 1.993    diff test - pred n1_r2 : 0.830    MeAE train of n1_r2 : 1.484    MeAE test of n1_r2 : 1.617    med diff test - pred n1_r2 : 0.761
MAE train of n2_r0 : 5.005    MAE test of n2_r0 : 6.334    diff test - pred n2_r0 : 1.159    MeAE train of n2_r0 : 3.704    MeAE test of n2_r0 : 4.730    med diff test - pred n2_r0 : 0.923
MAE train of n2_r1 : 5.697    MAE test of n2_r1 : 6.909    diff test - pred n2_r1 : 2.622    MeAE train of n2_r1 : 4.553    MeAE test of n2_r1 : 5.401    med diff test - pred n2_r1 : 2.568
MAE train of n2_r2 : 1.842    MAE test of n2_r2 : 2.027    diff test - pred n2_r2 : 0.818    MeAE train of n2_r2 : 1.523    MeAE test of n2_r2 : 1.651    med diff test - pred n2_r2 : 0.755
MAE train of n3_r0 : 5.353    MAE test of n3_r0 : 6.890    diff test - pred n3_r0 : 1.201    MeAE train of n3_r0 : 3.984    MeAE test of n3_r0 : 5.039    med diff test - pred n3_r0 : 1.306
MAE train of n3_r1 : 5.760    MAE test of n3_r1 : 7.313    diff test - pred n3_r1 : 3.037    MeAE train of n3_r1 : 4.603    MeAE test of n3_r1 : 5.718    med diff test - pred n3_r1 : 3.062
MAE train of n3_r2 : 1.813    MAE test of n3_r2 : 2.046    diff test - pred n3_r2 : 0.882    MeAE train of n3_r2 : 1.500    MeAE test of n3_r2 : 1.662    med diff test - pred n3_r2 : 0.808
MAE train of n4_r0 : 5.157    MAE test of n4_r0 : 7.137    diff test - pred n4_r0 : 1.117    MeAE train of n4_r0 : 3.790    MeAE test of n4_r0 : 5.175    med diff test - pred n4_r0 : 1.280
MAE train of n4_r1 : 5.654    MAE test of n4_r1 : 7.103    diff test - pred n4_r1 : 2.630    MeAE train of n4_r1 : 4.517    MeAE test of n4_r1 : 5.521    med diff test - pred n4_r1 : 2.745
MAE train of n4_r2 : 1.787    MAE test of n4_r2 : 2.015    diff test - pred n4_r2 : 0.872    MeAE train of n4_r2 : 1.476    MeAE test of n4_r2 : 1.634    med diff test - pred n4_r2 : 0.800
MAE train of n5_r0 : 5.291    MAE test of n5_r0 : 7.080    diff test - pred n5_r0 : 1.325    MeAE train of n5_r0 : 3.863    MeAE test of n5_r0 : 5.249    med diff test - pred n5_r0 : 1.088
MAE train of n5_r1 : 5.691    MAE test of n5_r1 : 6.999    diff test - pred n5_r1 : 3.094    MeAE train of n5_r1 : 4.547    MeAE test of n5_r1 : 5.494    med diff test - pred n5_r1 : 2.977
MAE train of n5_r2 : 1.905    MAE test of n5_r2 : 2.154    diff test - pred n5_r2 : 0.976    MeAE train of n5_r2 : 1.574    MeAE test of n5_r2 : 1.755    med diff test - pred n5_r2 : 0.910
MAE train of n6_r0 : 5.182    MAE test of n6_r0 : 15.149    diff test - pred n6_r0 : 11.991    MeAE train of n6_r0 : 3.883    MeAE test of n6_r0 : 6.185    med diff test - pred n6_r0 : 4.233
MAE train of n6_r1 : 5.613    MAE test of n6_r1 : 8.592    diff test - pred n6_r1 : 5.904    MeAE train of n6_r1 : 4.503    MeAE test of n6_r1 : 6.717    med diff test - pred n6_r1 : 5.409
MAE train of n6_r2 : 1.818    MAE test of n6_r2 : 2.058    diff test - pred n6_r2 : 0.933    MeAE train of n6_r2 : 1.502    MeAE test of n6_r2 : 1.664    med diff test - pred n6_r2 : 0.854
MAE train of n7_r0 : 5.545    MAE test of n7_r0 : 19.476    diff test - pred n7_r0 : 16.134    MeAE train of n7_r0 : 4.110    MeAE test of n7_r0 : 7.055    med diff test - pred n7_r0 : 5.066
MAE train of n7_r1 : 5.794    MAE test of n7_r1 : 9.854    diff test - pred n7_r1 : 7.147    MeAE train of n7_r1 : 4.626    MeAE test of n7_r1 : 7.440    med diff test - pred n7_r1 : 6.212
MAE train of n7_r2 : 1.814    MAE test of n7_r2 : 2.072    diff test - pred n7_r2 : 0.965    MeAE train of n7_r2 : 1.499    MeAE test of n7_r2 : 1.681    med diff test - pred n7_r2 : 0.895
MAE train of n8_r0 : 5.509    MAE test of n8_r0 : 15.449    diff test - pred n8_r0 : 11.387    MeAE train of n8_r0 : 4.040    MeAE test of n8_r0 : 7.008    med diff test - pred n8_r0 : 4.309
MAE train of n8_r1 : 5.759    MAE test of n8_r1 : 8.773    diff test - pred n8_r1 : 5.676    MeAE train of n8_r1 : 4.600    MeAE test of n8_r1 : 6.862    med diff test - pred n8_r1 : 5.320
MAE train of n8_r2 : 1.834    MAE test of n8_r2 : 2.084    diff test - pred n8_r2 : 0.928    MeAE train of n8_r2 : 1.517    MeAE test of n8_r2 : 1.691    med diff test - pred n8_r2 : 0.855
MAE train of n9_r0 : 5.741    MAE test of n9_r0 : 21.159    diff test - pred n9_r0 : 17.178    MeAE train of n9_r0 : 4.313    MeAE test of n9_r0 : 7.754    med diff test - pred n9_r0 : 4.838
MAE train of n9_r1 : 5.932    MAE test of n9_r1 : 9.888    diff test - pred n9_r1 : 6.710    MeAE train of n9_r1 : 4.750    MeAE test of n9_r1 : 7.462    med diff test - pred n9_r1 : 5.809
MAE train of n9_r2 : 1.851    MAE test of n9_r2 : 2.054    diff test - pred n9_r2 : 0.843    MeAE train of n9_r2 : 1.529    MeAE test of n9_r2 : 1.667    med diff test - pred n9_r2 : 0.776
MAE train of na_r0 : 5.282    MAE test of na_r0 : 19.794    diff test - pred na_r0 : 16.234    MeAE train of na_r0 : 3.899    MeAE test of na_r0 : 7.533    med diff test - pred na_r0 : 5.175
MAE train of na_r1 : 5.751    MAE test of na_r1 : 9.853    diff test - pred na_r1 : 6.853    MeAE train of na_r1 : 4.588    MeAE test of na_r1 : 7.406    med diff test - pred na_r1 : 5.947
MAE train of na_r2 : 1.846    MAE test of na_r2 : 2.069    diff test - pred na_r2 : 0.877    MeAE train of na_r2 : 1.524    MeAE test of na_r2 : 1.679    med diff test - pred na_r2 : 0.812
MAE train of nb_r0 : 4.679    MAE test of nb_r0 : 25.335    diff test - pred nb_r0 : 22.919    MeAE train of nb_r0 : 3.507    MeAE test of nb_r0 : 6.960    med diff test - pred nb_r0 : 5.568
MAE train of nb_r1 : 5.685    MAE test of nb_r1 : 11.041    diff test - pred nb_r1 : 8.540    MeAE train of nb_r1 : 4.543    MeAE test of nb_r1 : 8.233    med diff test - pred nb_r1 : 7.184
MAE train of nb_r2 : 1.846    MAE test of nb_r2 : 2.038    diff test - pred nb_r2 : 0.767    MeAE train of nb_r2 : 1.528    MeAE test of nb_r2 : 1.659    med diff test - pred nb_r2 : 0.707

mae train 4.256 1.7585950152828758
mae test 7.79 6.1278940272111555
meae train 3.321 1.3323352511393562
meae test 4.681 2.354231385878195

==> images/perf_txt/model_2019-2021_90percent_test10middle.txt <==
MAE train of n0_r0 : 4.987    MAE test of n0_r0 : 11.332    diff test - pred n0_r0 : -7.833    MeAE train of n0_r0 : 3.743    MeAE test of n0_r0 : 6.303    med diff test - pred n0_r0 : -4.174
MAE train of n0_r1 : 5.671    MAE test of n0_r1 : 9.555    diff test - pred n0_r1 : -3.782    MeAE train of n0_r1 : 4.550    MeAE test of n0_r1 : 6.647    med diff test - pred n0_r1 : -2.229
MAE train of n0_r2 : 1.837    MAE test of n0_r2 : 2.148    diff test - pred n0_r2 : 1.031    MeAE train of n0_r2 : 1.521    MeAE test of n0_r2 : 1.726    med diff test - pred n0_r2 : 0.925
MAE train of n1_r0 : 5.051    MAE test of n1_r0 : 10.564    diff test - pred n1_r0 : -6.216    MeAE train of n1_r0 : 3.794    MeAE test of n1_r0 : 6.059    med diff test - pred n1_r0 : -3.030
MAE train of n1_r1 : 5.612    MAE test of n1_r1 : 8.846    diff test - pred n1_r1 : -2.545    MeAE train of n1_r1 : 4.477    MeAE test of n1_r1 : 6.345    med diff test - pred n1_r1 : -1.225
MAE train of n1_r2 : 1.797    MAE test of n1_r2 : 2.090    diff test - pred n1_r2 : 0.990    MeAE train of n1_r2 : 1.487    MeAE test of n1_r2 : 1.684    med diff test - pred n1_r2 : 0.895
MAE train of n2_r0 : 5.058    MAE test of n2_r0 : 9.886    diff test - pred n2_r0 : -5.210    MeAE train of n2_r0 : 3.744    MeAE test of n2_r0 : 5.701    med diff test - pred n2_r0 : -2.346
MAE train of n2_r1 : 5.722    MAE test of n2_r1 : 8.826    diff test - pred n2_r1 : -2.204    MeAE train of n2_r1 : 4.587    MeAE test of n2_r1 : 6.427    med diff test - pred n2_r1 : -0.983
MAE train of n2_r2 : 1.845    MAE test of n2_r2 : 2.151    diff test - pred n2_r2 : 1.025    MeAE train of n2_r2 : 1.527    MeAE test of n2_r2 : 1.732    med diff test - pred n2_r2 : 0.926
MAE train of n3_r0 : 5.394    MAE test of n3_r0 : 11.410    diff test - pred n3_r0 : -7.371    MeAE train of n3_r0 : 4.014    MeAE test of n3_r0 : 6.442    med diff test - pred n3_r0 : -3.684
MAE train of n3_r1 : 6.268    MAE test of n3_r1 : 9.256    diff test - pred n3_r1 : -2.747    MeAE train of n3_r1 : 4.632    MeAE test of n3_r1 : 6.623    med diff test - pred n3_r1 : -1.416
MAE train of n3_r2 : 1.817    MAE test of n3_r2 : 2.188    diff test - pred n3_r2 : 1.142    MeAE train of n3_r2 : 1.504    MeAE test of n3_r2 : 1.764    med diff test - pred n3_r2 : 1.044
MAE train of n4_r0 : 7.940    MAE test of n4_r0 : 11.218    diff test - pred n4_r0 : -7.129    MeAE train of n4_r0 : 3.814    MeAE test of n4_r0 : 6.293    med diff test - pred n4_r0 : -3.545
MAE train of n4_r1 : 6.346    MAE test of n4_r1 : 9.044    diff test - pred n4_r1 : -2.812    MeAE train of n4_r1 : 4.547    MeAE test of n4_r1 : 6.387    med diff test - pred n4_r1 : -1.341
MAE train of n4_r2 : 1.787    MAE test of n4_r2 : 2.120    diff test - pred n4_r2 : 1.013    MeAE train of n4_r2 : 1.479    MeAE test of n4_r2 : 1.707    med diff test - pred n4_r2 : 0.918
MAE train of n5_r0 : 5.530    MAE test of n5_r0 : 10.251    diff test - pred n5_r0 : -5.500    MeAE train of n5_r0 : 3.919    MeAE test of n5_r0 : 6.124    med diff test - pred n5_r0 : -3.020
MAE train of n5_r1 : 5.724    MAE test of n5_r1 : 8.136    diff test - pred n5_r1 : -0.318    MeAE train of n5_r1 : 4.589    MeAE test of n5_r1 : 6.174    med diff test - pred n5_r1 : 0.047
MAE train of n5_r2 : 1.907    MAE test of n5_r2 : 2.371    diff test - pred n5_r2 : 1.355    MeAE train of n5_r2 : 1.578    MeAE test of n5_r2 : 1.923    med diff test - pred n5_r2 : 1.258
MAE train of n6_r0 : 7.577    MAE test of n6_r0 : 12.182    diff test - pred n6_r0 : -6.957    MeAE train of n6_r0 : 3.942    MeAE test of n6_r0 : 5.978    med diff test - pred n6_r0 : -1.813
MAE train of n6_r1 : 5.635    MAE test of n6_r1 : 8.255    diff test - pred n6_r1 : 0.480    MeAE train of n6_r1 : 4.533    MeAE test of n6_r1 : 6.120    med diff test - pred n6_r1 : 1.416
MAE train of n6_r2 : 1.822    MAE test of n6_r2 : 2.191    diff test - pred n6_r2 : 1.200    MeAE train of n6_r2 : 1.507    MeAE test of n6_r2 : 1.767    med diff test - pred n6_r2 : 1.102
MAE train of n7_r0 : 8.333    MAE test of n7_r0 : 13.319    diff test - pred n7_r0 : -8.176    MeAE train of n7_r0 : 4.193    MeAE test of n7_r0 : 6.249    med diff test - pred n7_r0 : -2.304
MAE train of n7_r1 : 6.348    MAE test of n7_r1 : 8.725    diff test - pred n7_r1 : -0.163    MeAE train of n7_r1 : 4.664    MeAE test of n7_r1 : 6.314    med diff test - pred n7_r1 : 1.112
MAE train of n7_r2 : 1.817    MAE test of n7_r2 : 2.158    diff test - pred n7_r2 : 1.121    MeAE train of n7_r2 : 1.504    MeAE test of n7_r2 : 1.739    med diff test - pred n7_r2 : 1.025
MAE train of n8_r0 : 8.748    MAE test of n8_r0 : 11.751    diff test - pred n8_r0 : -6.253    MeAE train of n8_r0 : 4.108    MeAE test of n8_r0 : 6.228    med diff test - pred n8_r0 : -2.125
MAE train of n8_r1 : 5.981    MAE test of n8_r1 : 8.390    diff test - pred n8_r1 : 1.138    MeAE train of n8_r1 : 4.639    MeAE test of n8_r1 : 6.274    med diff test - pred n8_r1 : 2.157
MAE train of n8_r2 : 1.838    MAE test of n8_r2 : 2.192    diff test - pred n8_r2 : 1.161    MeAE train of n8_r2 : 1.521    MeAE test of n8_r2 : 1.769    med diff test - pred n8_r2 : 1.065
MAE train of n9_r0 : 5.916    MAE test of n9_r0 : 12.144    diff test - pred n9_r0 : -7.212    MeAE train of n9_r0 : 4.422    MeAE test of n9_r0 : 6.538    med diff test - pred n9_r0 : -2.722
MAE train of n9_r1 : 5.975    MAE test of n9_r1 : 8.689    diff test - pred n9_r1 : -0.244    MeAE train of n9_r1 : 4.806    MeAE test of n9_r1 : 6.453    med diff test - pred n9_r1 : 0.894
MAE train of n9_r2 : 1.856    MAE test of n9_r2 : 2.160    diff test - pred n9_r2 : 1.103    MeAE train of n9_r2 : 1.534    MeAE test of n9_r2 : 1.744    med diff test - pred n9_r2 : 1.013
MAE train of na_r0 : 7.694    MAE test of na_r0 : 9.839    diff test - pred na_r0 : -5.268    MeAE train of na_r0 : 3.981    MeAE test of na_r0 : 5.906    med diff test - pred na_r0 : -2.568
MAE train of na_r1 : 5.793    MAE test of na_r1 : 7.894    diff test - pred na_r1 : 0.239    MeAE train of na_r1 : 4.639    MeAE test of na_r1 : 5.944    med diff test - pred na_r1 : 0.941
MAE train of na_r2 : 1.851    MAE test of na_r2 : 2.135    diff test - pred na_r2 : 1.016    MeAE train of na_r2 : 1.529    MeAE test of na_r2 : 1.717    med diff test - pred na_r2 : 0.918
MAE train of nb_r0 : 4.949    MAE test of nb_r0 : 9.916    diff test - pred nb_r0 : -6.363    MeAE train of nb_r0 : 3.618    MeAE test of nb_r0 : 5.162    med diff test - pred nb_r0 : -2.753
MAE train of nb_r1 : 6.273    MAE test of nb_r1 : 7.544    diff test - pred nb_r1 : 1.493    MeAE train of nb_r1 : 4.599    MeAE test of nb_r1 : 5.755    med diff test - pred nb_r1 : 1.948
MAE train of nb_r2 : 1.851    MAE test of nb_r2 : 2.130    diff test - pred nb_r2 : 1.006    MeAE train of nb_r2 : 1.532    MeAE test of nb_r2 : 1.719    med diff test - pred nb_r2 : 0.916

==> images/perf_txt/model_2019-2021_split_future.txt <==
MAE train of n0_r0 : 4.995    MAE test of n0_r0 : 6.359    diff test - pred n0_r0 : 1.416    MeAE train of n0_r0 : 3.731    MeAE test of n0_r0 : 4.544    med diff test - pred n0_r0 : 1.019
MAE train of n0_r1 : 5.680    MAE test of n0_r1 : 7.449    diff test - pred n0_r1 : 3.814    MeAE train of n0_r1 : 4.543    MeAE test of n0_r1 : 5.870    med diff test - pred n0_r1 : 3.623
MAE train of n0_r2 : 1.832    MAE test of n0_r2 : 2.206    diff test - pred n0_r2 : 1.204    MeAE train of n0_r2 : 1.515    MeAE test of n0_r2 : 1.770    med diff test - pred n0_r2 : 1.111
MAE train of n1_r0 : 5.044    MAE test of n1_r0 : 6.416    diff test - pred n1_r0 : 1.601    MeAE train of n1_r0 : 3.773    MeAE test of n1_r0 : 4.631    med diff test - pred n1_r0 : 1.176
MAE train of n1_r1 : 5.599    MAE test of n1_r1 : 7.506    diff test - pred n1_r1 : 3.864    MeAE train of n1_r1 : 4.474    MeAE test of n1_r1 : 5.844    med diff test - pred n1_r1 : 3.831
MAE train of n1_r2 : 1.792    MAE test of n1_r2 : 2.166    diff test - pred n1_r2 : 1.160    MeAE train of n1_r2 : 1.482    MeAE test of n1_r2 : 1.724    med diff test - pred n1_r2 : 1.078
MAE train of n2_r0 : 5.062    MAE test of n2_r0 : 6.605    diff test - pred n2_r0 : 1.784    MeAE train of n2_r0 : 3.716    MeAE test of n2_r0 : 4.753    med diff test - pred n2_r0 : 1.326
MAE train of n2_r1 : 5.739    MAE test of n2_r1 : 7.721    diff test - pred n2_r1 : 4.176    MeAE train of n2_r1 : 4.575    MeAE test of n2_r1 : 6.055    med diff test - pred n2_r1 : 4.078
MAE train of n2_r2 : 1.839    MAE test of n2_r2 : 2.189    diff test - pred n2_r2 : 1.184    MeAE train of n2_r2 : 1.521    MeAE test of n2_r2 : 1.762    med diff test - pred n2_r2 : 1.083
MAE train of n3_r0 : 5.411    MAE test of n3_r0 : 7.462    diff test - pred n3_r0 : 1.916    MeAE train of n3_r0 : 3.994    MeAE test of n3_r0 : 5.202    med diff test - pred n3_r0 : 1.746
MAE train of n3_r1 : 5.792    MAE test of n3_r1 : 7.893    diff test - pred n3_r1 : 4.379    MeAE train of n3_r1 : 4.624    MeAE test of n3_r1 : 6.246    med diff test - pred n3_r1 : 4.234
MAE train of n3_r2 : 1.813    MAE test of n3_r2 : 2.161    diff test - pred n3_r2 : 1.200    MeAE train of n3_r2 : 1.500    MeAE test of n3_r2 : 1.752    med diff test - pred n3_r2 : 1.110
MAE train of n4_r0 : 5.262    MAE test of n4_r0 : 7.319    diff test - pred n4_r0 : 1.302    MeAE train of n4_r0 : 3.807    MeAE test of n4_r0 : 5.020    med diff test - pred n4_r0 : 1.222
MAE train of n4_r1 : 5.692    MAE test of n4_r1 : 7.522    diff test - pred n4_r1 : 3.748    MeAE train of n4_r1 : 4.543    MeAE test of n4_r1 : 5.916    med diff test - pred n4_r1 : 3.703
MAE train of n4_r2 : 1.784    MAE test of n4_r2 : 2.129    diff test - pred n4_r2 : 1.181    MeAE train of n4_r2 : 1.475    MeAE test of n4_r2 : 1.718    med diff test - pred n4_r2 : 1.085
MAE train of n5_r0 : 5.372    MAE test of n5_r0 : 7.572    diff test - pred n5_r0 : 3.077    MeAE train of n5_r0 : 3.878    MeAE test of n5_r0 : 5.330    med diff test - pred n5_r0 : 2.421
MAE train of n5_r1 : 5.719    MAE test of n5_r1 : 8.274    diff test - pred n5_r1 : 5.533    MeAE train of n5_r1 : 4.568    MeAE test of n5_r1 : 6.622    med diff test - pred n5_r1 : 5.281
MAE train of n5_r2 : 1.905    MAE test of n5_r2 : 2.356    diff test - pred n5_r2 : 1.447    MeAE train of n5_r2 : 1.574    MeAE test of n5_r2 : 1.920    med diff test - pred n5_r2 : 1.358
MAE train of n6_r0 : 5.264    MAE test of n6_r0 : 10.554    diff test - pred n6_r0 : 4.253    MeAE train of n6_r0 : 3.897    MeAE test of n6_r0 : 5.756    med diff test - pred n6_r0 : 0.952
MAE train of n6_r1 : 5.642    MAE test of n6_r1 : 8.231    diff test - pred n6_r1 : 3.813    MeAE train of n6_r1 : 4.522    MeAE test of n6_r1 : 6.400    med diff test - pred n6_r1 : 3.765
MAE train of n6_r2 : 1.816    MAE test of n6_r2 : 2.144    diff test - pred n6_r2 : 1.140    MeAE train of n6_r2 : 1.503    MeAE test of n6_r2 : 1.730    med diff test - pred n6_r2 : 1.046
MAE train of n7_r0 : 5.634    MAE test of n7_r0 : 12.564    diff test - pred n7_r0 : 5.948    MeAE train of n7_r0 : 4.136    MeAE test of n7_r0 : 6.195    med diff test - pred n7_r0 : 1.183
MAE train of n7_r1 : 5.826    MAE test of n7_r1 : 8.881    diff test - pred n7_r1 : 4.148    MeAE train of n7_r1 : 4.647    MeAE test of n7_r1 : 6.746    med diff test - pred n7_r1 : 3.951
MAE train of n7_r2 : 1.812    MAE test of n7_r2 : 2.175    diff test - pred n7_r2 : 1.167    MeAE train of n7_r2 : 1.499    MeAE test of n7_r2 : 1.744    med diff test - pred n7_r2 : 1.097
MAE train of n8_r0 : 5.623    MAE test of n8_r0 : 11.161    diff test - pred n8_r0 : 4.076    MeAE train of n8_r0 : 4.077    MeAE test of n8_r0 : 6.256    med diff test - pred n8_r0 : 1.107
MAE train of n8_r1 : 5.796    MAE test of n8_r1 : 8.449    diff test - pred n8_r1 : 3.811    MeAE train of n8_r1 : 4.627    MeAE test of n8_r1 : 6.535    med diff test - pred n8_r1 : 3.862
MAE train of n8_r2 : 1.833    MAE test of n8_r2 : 2.190    diff test - pred n8_r2 : 1.120    MeAE train of n8_r2 : 1.517    MeAE test of n8_r2 : 1.751    med diff test - pred n8_r2 : 1.062
MAE train of n9_r0 : 5.840    MAE test of n9_r0 : 13.293    diff test - pred n9_r0 : 5.620    MeAE train of n9_r0 : 4.337    MeAE test of n9_r0 : 6.511    med diff test - pred n9_r0 : 0.192
MAE train of n9_r1 : 5.987    MAE test of n9_r1 : 8.922    diff test - pred n9_r1 : 3.927    MeAE train of n9_r1 : 4.781    MeAE test of n9_r1 : 6.846    med diff test - pred n9_r1 : 3.595
MAE train of n9_r2 : 1.848    MAE test of n9_r2 : 2.221    diff test - pred n9_r2 : 1.082    MeAE train of n9_r2 : 1.527    MeAE test of n9_r2 : 1.753    med diff test - pred n9_r2 : 1.026
MAE train of na_r0 : 5.368    MAE test of na_r0 : 12.313    diff test - pred na_r0 : 5.881    MeAE train of na_r0 : 3.917    MeAE test of na_r0 : 5.963    med diff test - pred na_r0 : 0.976
MAE train of na_r1 : 5.784    MAE test of na_r1 : 8.639    diff test - pred na_r1 : 4.374    MeAE train of na_r1 : 4.611    MeAE test of na_r1 : 6.615    med diff test - pred na_r1 : 3.835
MAE train of na_r2 : 1.844    MAE test of na_r2 : 2.204    diff test - pred na_r2 : 1.202    MeAE train of na_r2 : 1.522    MeAE test of na_r2 : 1.773    med diff test - pred na_r2 : 1.100
MAE train of nb_r0 : 4.816    MAE test of nb_r0 : 14.137    diff test - pred nb_r0 : 8.407    MeAE train of nb_r0 : 3.546    MeAE test of nb_r0 : 5.376    med diff test - pred nb_r0 : 0.993
MAE train of nb_r1 : 5.728    MAE test of nb_r1 : 9.088    diff test - pred nb_r1 : 5.083    MeAE train of nb_r1 : 4.573    MeAE test of nb_r1 : 6.790    med diff test - pred nb_r1 : 4.180
MAE train of nb_r2 : 1.847    MAE test of nb_r2 : 2.139    diff test - pred nb_r2 : 0.983    MeAE train of nb_r2 : 1.530    MeAE test of nb_r2 : 1.719    med diff test - pred nb_r2 : 0.912

==> images/perf_txt/model_2019-2021_split_middle.txt <==
MAE train of n0_r0 : 5.175    MAE test of n0_r0 : 8.921    diff test - pred n0_r0 : -4.472    MeAE train of n0_r0 : 3.779    MeAE test of n0_r0 : 5.019    med diff test - pred n0_r0 : -1.645
MAE train of n0_r1 : 5.736    MAE test of n0_r1 : 8.371    diff test - pred n0_r1 : 0.103    MeAE train of n0_r1 : 4.557    MeAE test of n0_r1 : 6.116    med diff test - pred n0_r1 : 1.167
MAE train of n0_r2 : 1.838    MAE test of n0_r2 : 2.232    diff test - pred n0_r2 : 1.276    MeAE train of n0_r2 : 1.522    MeAE test of n0_r2 : 1.795    med diff test - pred n0_r2 : 1.165
MAE train of n1_r0 : 5.259    MAE test of n1_r0 : 8.809    diff test - pred n1_r0 : -3.610    MeAE train of n1_r0 : 3.829    MeAE test of n1_r0 : 5.259    med diff test - pred n1_r0 : -1.189
MAE train of n1_r1 : 5.648    MAE test of n1_r1 : 8.043    diff test - pred n1_r1 : 0.776    MeAE train of n1_r1 : 4.482    MeAE test of n1_r1 : 6.053    med diff test - pred n1_r1 : 1.596
MAE train of n1_r2 : 1.799    MAE test of n1_r2 : 2.187    diff test - pred n1_r2 : 1.252    MeAE train of n1_r2 : 1.488    MeAE test of n1_r2 : 1.760    med diff test - pred n1_r2 : 1.146
MAE train of n2_r0 : 5.212    MAE test of n2_r0 : 9.746    diff test - pred n2_r0 : -3.454    MeAE train of n2_r0 : 3.772    MeAE test of n2_r0 : 5.766    med diff test - pred n2_r0 : -0.754
MAE train of n2_r1 : 5.800    MAE test of n2_r1 : 8.425    diff test - pred n2_r1 : 0.952    MeAE train of n2_r1 : 4.592    MeAE test of n2_r1 : 6.320    med diff test - pred n2_r1 : 1.905
MAE train of n2_r2 : 1.845    MAE test of n2_r2 : 2.244    diff test - pred n2_r2 : 1.286    MeAE train of n2_r2 : 1.528    MeAE test of n2_r2 : 1.811    med diff test - pred n2_r2 : 1.183
MAE train of n3_r0 : 5.579    MAE test of n3_r0 : 10.189    diff test - pred n3_r0 : -5.314    MeAE train of n3_r0 : 4.053    MeAE test of n3_r0 : 5.530    med diff test - pred n3_r0 : -1.827
MAE train of n3_r1 : 5.865    MAE test of n3_r1 : 8.793    diff test - pred n3_r1 : 0.621    MeAE train of n3_r1 : 4.646    MeAE test of n3_r1 : 6.480    med diff test - pred n3_r1 : 1.885
MAE train of n3_r2 : 1.818    MAE test of n3_r2 : 2.252    diff test - pred n3_r2 : 1.378    MeAE train of n3_r2 : 1.505    MeAE test of n3_r2 : 1.824    med diff test - pred n3_r2 : 1.281
MAE train of n4_r0 : 5.415    MAE test of n4_r0 : 10.157    diff test - pred n4_r0 : -4.326    MeAE train of n4_r0 : 3.865    MeAE test of n4_r0 : 5.429    med diff test - pred n4_r0 : -0.783
MAE train of n4_r1 : 5.770    MAE test of n4_r1 : 8.660    diff test - pred n4_r1 : 0.844    MeAE train of n4_r1 : 4.555    MeAE test of n4_r1 : 6.371    med diff test - pred n4_r1 : 2.099
MAE train of n4_r2 : 1.788    MAE test of n4_r2 : 2.189    diff test - pred n4_r2 : 1.284    MeAE train of n4_r2 : 1.479    MeAE test of n4_r2 : 1.769    med diff test - pred n4_r2 : 1.186
MAE train of n5_r0 : 5.576    MAE test of n5_r0 : 9.890    diff test - pred n5_r0 : -2.930    MeAE train of n5_r0 : 3.957    MeAE test of n5_r0 : 5.711    med diff test - pred n5_r0 : -0.026
MAE train of n5_r1 : 5.802    MAE test of n5_r1 : 8.674    diff test - pred n5_r1 : 3.307    MeAE train of n5_r1 : 4.590    MeAE test of n5_r1 : 6.759    med diff test - pred n5_r1 : 3.849
MAE train of n5_r2 : 1.905    MAE test of n5_r2 : 2.458    diff test - pred n5_r2 : 1.600    MeAE train of n5_r2 : 1.576    MeAE test of n5_r2 : 2.008    med diff test - pred n5_r2 : 1.508
MAE train of n6_r0 : 5.424    MAE test of n6_r0 : 10.791    diff test - pred n6_r0 : -5.861    MeAE train of n6_r0 : 3.957    MeAE test of n6_r0 : 5.630    med diff test - pred n6_r0 : -2.015
MAE train of n6_r1 : 5.684    MAE test of n6_r1 : 8.427    diff test - pred n6_r1 : 1.262    MeAE train of n6_r1 : 4.539    MeAE test of n6_r1 : 6.307    med diff test - pred n6_r1 : 2.103
MAE train of n6_r2 : 1.817    MAE test of n6_r2 : 2.275    diff test - pred n6_r2 : 1.361    MeAE train of n6_r2 : 1.503    MeAE test of n6_r2 : 1.828    med diff test - pred n6_r2 : 1.242
MAE train of n7_r0 : 5.823    MAE test of n7_r0 : 11.925    diff test - pred n7_r0 : -6.716    MeAE train of n7_r0 : 4.198    MeAE test of n7_r0 : 6.167    med diff test - pred n7_r0 : -2.431
MAE train of n7_r1 : 5.900    MAE test of n7_r1 : 8.846    diff test - pred n7_r1 : 0.871    MeAE train of n7_r1 : 4.673    MeAE test of n7_r1 : 6.454    med diff test - pred n7_r1 : 2.036
MAE train of n7_r2 : 1.815    MAE test of n7_r2 : 2.269    diff test - pred n7_r2 : 1.351    MeAE train of n7_r2 : 1.502    MeAE test of n7_r2 : 1.823    med diff test - pred n7_r2 : 1.233
MAE train of n8_r0 : 5.760    MAE test of n8_r0 : 11.018    diff test - pred n8_r0 : -5.092    MeAE train of n8_r0 : 4.117    MeAE test of n8_r0 : 6.260    med diff test - pred n8_r0 : -1.933
MAE train of n8_r1 : 5.858    MAE test of n8_r1 : 8.535    diff test - pred n8_r1 : 2.014    MeAE train of n8_r1 : 4.645    MeAE test of n8_r1 : 6.447    med diff test - pred n8_r1 : 2.851
MAE train of n8_r2 : 1.835    MAE test of n8_r2 : 2.295    diff test - pred n8_r2 : 1.382    MeAE train of n8_r2 : 1.519    MeAE test of n8_r2 : 1.850    med diff test - pred n8_r2 : 1.273
MAE train of n9_r0 : 6.122    MAE test of n9_r0 : 10.900    diff test - pred n9_r0 : -5.188    MeAE train of n9_r0 : 4.439    MeAE test of n9_r0 : 6.143    med diff test - pred n9_r0 : -1.715
MAE train of n9_r1 : 6.084    MAE test of n9_r1 : 8.702    diff test - pred n9_r1 : 1.232    MeAE train of n9_r1 : 4.818    MeAE test of n9_r1 : 6.535    med diff test - pred n9_r1 : 2.216
MAE train of n9_r2 : 1.851    MAE test of n9_r2 : 2.285    diff test - pred n9_r2 : 1.369    MeAE train of n9_r2 : 1.531    MeAE test of n9_r2 : 1.842    med diff test - pred n9_r2 : 1.259
MAE train of na_r0 : 5.623    MAE test of na_r0 : 10.249    diff test - pred na_r0 : -4.036    MeAE train of na_r0 : 3.992    MeAE test of na_r0 : 6.016    med diff test - pred na_r0 : -1.171
MAE train of na_r1 : 5.902    MAE test of na_r1 : 8.347    diff test - pred na_r1 : 1.477    MeAE train of na_r1 : 4.650    MeAE test of na_r1 : 6.301    med diff test - pred na_r1 : 2.221
MAE train of na_r2 : 1.847    MAE test of na_r2 : 2.272    diff test - pred na_r2 : 1.309    MeAE train of na_r2 : 1.527    MeAE test of na_r2 : 1.825    med diff test - pred na_r2 : 1.193
MAE train of nb_r0 : 5.161    MAE test of nb_r0 : 9.594    diff test - pred nb_r0 : -4.673    MeAE train of nb_r0 : 3.629    MeAE test of nb_r0 : 5.350    med diff test - pred nb_r0 : -1.527
MAE train of nb_r1 : 5.842    MAE test of nb_r1 : 8.056    diff test - pred nb_r1 : 2.319    MeAE train of nb_r1 : 4.608    MeAE test of nb_r1 : 6.161    med diff test - pred nb_r1 : 2.883
MAE train of nb_r2 : 1.846    MAE test of nb_r2 : 2.237    diff test - pred nb_r2 : 1.251    MeAE train of nb_r2 : 1.529    MeAE test of nb_r2 : 1.799    med diff test - pred nb_r2 : 1.145

==> images/perf_txt/model_2020-2021.txt <==
MAE train of n0_r0 : 4.743    MAE test of n0_r0 : 4.765    diff test - pred n0_r0 : 0.182    MeAE train of n0_r0 : 3.663    MeAE test of n0_r0 : 3.671    med diff test - pred n0_r0 : 0.084
MAE train of n0_r1 : 5.589    MAE test of n0_r1 : 5.615    diff test - pred n0_r1 : -0.276    MeAE train of n0_r1 : 4.490    MeAE test of n0_r1 : 4.510    med diff test - pred n0_r1 : -0.105
MAE train of n0_r2 : 1.840    MAE test of n0_r2 : 1.840    diff test - pred n0_r2 : 0.092    MeAE train of n0_r2 : 1.523    MeAE test of n0_r2 : 1.524    med diff test - pred n0_r2 : 0.087
MAE train of n1_r0 : 4.855    MAE test of n1_r0 : 4.872    diff test - pred n1_r0 : -0.181    MeAE train of n1_r0 : 3.735    MeAE test of n1_r0 : 3.744    med diff test - pred n1_r0 : -0.231
MAE train of n1_r1 : 5.519    MAE test of n1_r1 : 5.538    diff test - pred n1_r1 : -0.295    MeAE train of n1_r1 : 4.426    MeAE test of n1_r1 : 4.444    med diff test - pred n1_r1 : -0.112
MAE train of n1_r2 : 1.801    MAE test of n1_r2 : 1.803    diff test - pred n1_r2 : 0.081    MeAE train of n1_r2 : 1.491    MeAE test of n1_r2 : 1.493    med diff test - pred n1_r2 : 0.073
MAE train of n2_r0 : 4.826    MAE test of n2_r0 : 4.855    diff test - pred n2_r0 : -0.552    MeAE train of n2_r0 : 3.681    MeAE test of n2_r0 : 3.700    med diff test - pred n2_r0 : -0.612
MAE train of n2_r1 : 5.641    MAE test of n2_r1 : 5.670    diff test - pred n2_r1 : -0.355    MeAE train of n2_r1 : 4.518    MeAE test of n2_r1 : 4.544    med diff test - pred n2_r1 : -0.156
MAE train of n2_r2 : 1.848    MAE test of n2_r2 : 1.850    diff test - pred n2_r2 : 0.067    MeAE train of n2_r2 : 1.529    MeAE test of n2_r2 : 1.532    med diff test - pred n2_r2 : 0.061
MAE train of n3_r0 : 5.121    MAE test of n3_r0 : 5.155    diff test - pred n3_r0 : 0.133    MeAE train of n3_r0 : 3.938    MeAE test of n3_r0 : 3.954    med diff test - pred n3_r0 : 0.045
MAE train of n3_r1 : 5.703    MAE test of n3_r1 : 5.731    diff test - pred n3_r1 : -0.222    MeAE train of n3_r1 : 4.578    MeAE test of n3_r1 : 4.594    med diff test - pred n3_r1 : -0.042
MAE train of n3_r2 : 1.819    MAE test of n3_r2 : 1.823    diff test - pred n3_r2 : 0.048    MeAE train of n3_r2 : 1.506    MeAE test of n3_r2 : 1.511    med diff test - pred n3_r2 : 0.042
MAE train of n4_r0 : 4.892    MAE test of n4_r0 : 4.926    diff test - pred n4_r0 : 0.258    MeAE train of n4_r0 : 3.741    MeAE test of n4_r0 : 3.756    med diff test - pred n4_r0 : 0.171
MAE train of n4_r1 : 5.603    MAE test of n4_r1 : 5.633    diff test - pred n4_r1 : -0.359    MeAE train of n4_r1 : 4.490    MeAE test of n4_r1 : 4.516    med diff test - pred n4_r1 : -0.174
MAE train of n4_r2 : 1.794    MAE test of n4_r2 : 1.795    diff test - pred n4_r2 : 0.011    MeAE train of n4_r2 : 1.485    MeAE test of n4_r2 : 1.487    med diff test - pred n4_r2 : 0.002
MAE train of n5_r0 : 5.087    MAE test of n5_r0 : 5.120    diff test - pred n5_r0 : -0.371    MeAE train of n5_r0 : 3.856    MeAE test of n5_r0 : 3.875    med diff test - pred n5_r0 : -0.475
MAE train of n5_r1 : 5.652    MAE test of n5_r1 : 5.682    diff test - pred n5_r1 : -0.330    MeAE train of n5_r1 : 4.524    MeAE test of n5_r1 : 4.547    med diff test - pred n5_r1 : -0.130
MAE train of n5_r2 : 1.911    MAE test of n5_r2 : 1.912    diff test - pred n5_r2 : 0.050    MeAE train of n5_r2 : 1.582    MeAE test of n5_r2 : 1.580    med diff test - pred n5_r2 : 0.046
MAE train of n6_r0 : 5.075    MAE test of n6_r0 : 5.094    diff test - pred n6_r0 : 0.396    MeAE train of n6_r0 : 3.887    MeAE test of n6_r0 : 3.891    med diff test - pred n6_r0 : 0.280
MAE train of n6_r1 : 5.565    MAE test of n6_r1 : 5.592    diff test - pred n6_r1 : -0.547    MeAE train of n6_r1 : 4.485    MeAE test of n6_r1 : 4.508    med diff test - pred n6_r1 : -0.376
MAE train of n6_r2 : 1.827    MAE test of n6_r2 : 1.827    diff test - pred n6_r2 : -0.101    MeAE train of n6_r2 : 1.512    MeAE test of n6_r2 : 1.512    med diff test - pred n6_r2 : -0.100
MAE train of n7_r0 : 5.474    MAE test of n7_r0 : 5.507    diff test - pred n7_r0 : 0.575    MeAE train of n7_r0 : 4.119    MeAE test of n7_r0 : 4.139    med diff test - pred n7_r0 : 0.450
MAE train of n7_r1 : 5.740    MAE test of n7_r1 : 5.773    diff test - pred n7_r1 : -0.441    MeAE train of n7_r1 : 4.603    MeAE test of n7_r1 : 4.629    med diff test - pred n7_r1 : -0.255
MAE train of n7_r2 : 1.825    MAE test of n7_r2 : 1.828    diff test - pred n7_r2 : -0.124    MeAE train of n7_r2 : 1.510    MeAE test of n7_r2 : 1.512    med diff test - pred n7_r2 : -0.127
MAE train of n8_r0 : 5.397    MAE test of n8_r0 : 5.428    diff test - pred n8_r0 : 0.554    MeAE train of n8_r0 : 4.041    MeAE test of n8_r0 : 4.070    med diff test - pred n8_r0 : 0.431
MAE train of n8_r1 : 5.704    MAE test of n8_r1 : 5.732    diff test - pred n8_r1 : -0.367    MeAE train of n8_r1 : 4.574    MeAE test of n8_r1 : 4.597    med diff test - pred n8_r1 : -0.163
MAE train of n8_r2 : 1.847    MAE test of n8_r2 : 1.848    diff test - pred n8_r2 : -0.169    MeAE train of n8_r2 : 1.530    MeAE test of n8_r2 : 1.531    med diff test - pred n8_r2 : -0.169
MAE train of n9_r0 : 5.667    MAE test of n9_r0 : 5.703    diff test - pred n9_r0 : 0.312    MeAE train of n9_r0 : 4.327    MeAE test of n9_r0 : 4.345    med diff test - pred n9_r0 : 0.205
MAE train of n9_r1 : 5.883    MAE test of n9_r1 : 5.911    diff test - pred n9_r1 : -0.442    MeAE train of n9_r1 : 4.728    MeAE test of n9_r1 : 4.742    med diff test - pred n9_r1 : -0.265
MAE train of n9_r2 : 1.859    MAE test of n9_r2 : 1.861    diff test - pred n9_r2 : -0.115    MeAE train of n9_r2 : 1.538    MeAE test of n9_r2 : 1.540    med diff test - pred n9_r2 : -0.121
MAE train of na_r0 : 5.197    MAE test of na_r0 : 5.231    diff test - pred na_r0 : 0.010    MeAE train of na_r0 : 3.907    MeAE test of na_r0 : 3.926    med diff test - pred na_r0 : -0.059
MAE train of na_r1 : 5.709    MAE test of na_r1 : 5.741    diff test - pred na_r1 : -0.446    MeAE train of na_r1 : 4.568    MeAE test of na_r1 : 4.591    med diff test - pred na_r1 : -0.250
MAE train of na_r2 : 1.855    MAE test of na_r2 : 1.856    diff test - pred na_r2 : -0.140    MeAE train of na_r2 : 1.533    MeAE test of na_r2 : 1.534    med diff test - pred na_r2 : -0.140
MAE train of nb_r0 : 4.860    MAE test of nb_r0 : 4.894    diff test - pred nb_r0 : 0.497    MeAE train of nb_r0 : 3.589    MeAE test of nb_r0 : 3.604    med diff test - pred nb_r0 : 0.429
MAE train of nb_r1 : 5.677    MAE test of nb_r1 : 5.707    diff test - pred nb_r1 : -0.393    MeAE train of nb_r1 : 4.548    MeAE test of nb_r1 : 4.569    med diff test - pred nb_r1 : -0.202
MAE train of nb_r2 : 1.855    MAE test of nb_r2 : 1.856    diff test - pred nb_r2 : -0.103    MeAE train of nb_r2 : 1.537    MeAE test of nb_r2 : 1.537    med diff test - pred nb_r2 : -0.107
